A monolithic divergence-conforming HDG scheme for a linear fluid-structure interaction model

We present a novel monolithic divergence-conforming HDG scheme for a linear fluid-structure interaction (FSI) problem with a thick structure. A pressure-robust optimal energy-norm estimate is obtained for the semidiscrete scheme. When combined with a Crank-Nicolson time discretization, our fully discrete scheme is energy stable and produces an exactly divergence-free fluid velocity approximation. The resulting linear system, which is symmetric and indefinite, is solved using a preconditioned MinRes method with a robust block algebraic multigrid (AMG) preconditioner.

==> D3.txt <==
   0.0000000e+00  -1.3923456e-07  -4.9681241e-08   9.5222023e-08  -1.5229064e-07  -1.3627971e-08
   1.5007504e-02  -6.5913793e-07  -8.6833665e-07  -9.4556770e-07  -7.6737007e-07  -8.9667903e-07
   3.0015008e-02  -1.1790413e-06  -1.4827268e-06  -1.6174646e-06  -1.4200479e-06  -1.5721849e-06
   4.5022511e-02  -1.6989447e-06  -2.1253597e-06  -2.3014824e-06  -2.1103242e-06  -2.2507770e-06
   6.0030015e-02  -2.1976164e-06  -2.7772259e-06  -2.9976211e-06  -2.7764804e-06  -2.9408373e-06
   7.5037519e-02  -2.6985700e-06  -3.4522815e-06  -3.7058808e-06  -3.4362695e-06  -3.6390265e-06
   9.0045023e-02  -3.1995235e-06  -4.0754947e-06  -4.4262615e-06  -4.1072015e-06  -4.3384323e-06
   1.0505253e-01  -3.7004137e-06  -4.7278362e-06  -4.9996008e-06  -4.7771396e-06  -5.0300604e-06
   1.2006003e-01  -4.1347005e-06  -5.3292874e-06  -5.6640928e-06  -5.3932097e-06  -5.7029546e-06
   1.3506753e-01  -4.5689872e-06  -5.8585099e-06  -6.2183666e-06  -5.9672299e-06  -6.3440586e-06
   1.5007504e-01  -4.9652428e-06  -6.4137129e-06  -6.6624223e-06  -6.5172453e-06  -6.9389734e-06
   1.6508254e-01  -5.1609299e-06  -6.7971416e-06  -6.9962599e-06  -6.9573903e-06  -7.4725165e-06
   1.8009005e-01  -5.3566171e-06  -7.1423338e-06  -7.2198794e-06  -7.3218011e-06  -7.9287633e-06
   1.9509755e-01  -5.5523042e-06  -7.4115959e-06  -7.3332808e-06  -7.6104778e-06  -8.2919528e-06
   2.1010505e-01  -5.4893885e-06  -7.5079564e-06  -7.3677842e-06  -7.7902020e-06  -8.5459947e-06
   2.2511256e-01  -5.2689169e-06  -7.5464894e-06  -7.1464800e-06  -7.8047853e-06  -8.6738462e-06
   2.4012006e-01  -5.0484452e-06  -7.3545394e-06  -6.7900775e-06  -7.6843482e-06  -8.6579338e-06
   2.5512756e-01  -4.6564184e-06  -7.0503910e-06  -6.2985768e-06  -7.4161708e-06  -8.4793661e-06
   2.7013507e-01  -3.8818099e-06  -6.5302009e-06  -5.6719779e-06  -6.9434230e-06  -8.1189091e-06
   2.8514257e-01  -3.1072015e-06  -5.7984439e-06  -4.9102807e-06  -6.2638609e-06  -7.5570644e-06
   3.0015008e-01  -2.2568892e-06  -4.9491531e-06  -3.9468711e-06  -5.3842298e-06  -6.7745831e-06
   3.1515758e-01  -6.9618258e-07  -3.6737252e-06  -2.6742034e-06  -4.2190904e-06  -5.7522932e-06
   3.3016508e-01   8.6452403e-07  -2.2307912e-06  -1.1039483e-06  -2.7911972e-06  -4.4706878e-06
   3.4517259e-01   2.4252306e-06  -5.1243533e-07   7.6389414e-07  -1.1005504e-06  -2.9097206e-06
   3.6018009e-01   4.6648099e-06   1.5969709e-06   2.9293239e-06   9.0055634e-07  -1.0479275e-06
   3.7518759e-01   7.2385204e-06   3.8933106e-06   5.3923411e-06   3.2633386e-06   1.1380308e-06
   3.9019510e-01   9.8122308e-06   6.7447022e-06   8.1529456e-06   5.9779383e-06   3.6723671e-06
   4.0520260e-01   1.2838233e-05   9.8130611e-06   1.1323679e-05   9.0448820e-06   6.5802988e-06
   4.2021011e-01   1.6639612e-05   1.3321416e-05   1.4950819e-05   1.2539716e-05   9.8869403e-06
   4.3521761e-01   2.0440992e-05   1.7351805e-05   1.9024779e-05   1.6460413e-05   1.3616799e-05
   4.5022511e-01   2.4268079e-05   2.1620302e-05   2.3545560e-05   2.0794864e-05   1.7793585e-05
   4.6523262e-01   2.9550460e-05   2.6612957e-05   2.8513161e-05   2.5658723e-05   2.2440316e-05
   4.8024012e-01   3.4832841e-05   3.1925806e-05   3.3927582e-05   3.1021352e-05   2.7580310e-05
   4.9524762e-01   4.0115222e-05   3.7835739e-05   3.9788824e-05   3.6882752e-05   3.3236913e-05
   5.1025513e-01   4.6617377e-05   4.4344274e-05   4.6357120e-05   4.3267767e-05   3.9434413e-05
   5.2526263e-01   5.3618217e-05   5.1144795e-05   5.3477288e-05   5.0264731e-05   4.6197402e-05
   5.4027014e-01   6.0619057e-05   5.8956420e-05   6.1238404e-05   5.7874389e-05   5.3550448e-05
   5.5527764e-01   6.8338001e-05   6.7139792e-05   6.9640466e-05   6.6072472e-05   6.1517687e-05
   5.7028514e-01   7.7315111e-05   7.5981477e-05   7.8683475e-05   7.4914517e-05   7.0122773e-05
   5.8529265e-01   8.6292221e-05   8.5577150e-05   8.8367431e-05   8.4450373e-05   7.9388518e-05
   6.0030015e-01   9.5304382e-05   9.5560844e-05   9.8748250e-05   9.4682486e-05   8.9337076e-05
   6.1530765e-01   1.0644557e-04   1.0670892e-04   1.0983298e-04   1.0557527e-04   9.9990031e-05
   6.3031516e-01   1.1758675e-04   1.1828810e-04   1.2163676e-04   1.1722607e-04   1.1136886e-04
   6.4532266e-01   1.2872794e-04   1.3064093e-04   1.3415959e-04   1.2963490e-04   1.2349412e-04
   6.6033017e-01   1.4159411e-04   1.4387484e-04   1.4740147e-04   1.4282403e-04   1.3638496e-04
   6.7533767e-01   1.5509788e-04   1.5753693e-04   1.6136239e-04   1.5679785e-04   1.5005890e-04
   6.9034517e-01   1.6860164e-04   1.7250771e-04   1.7604236e-04   1.7155108e-04   1.6453138e-04
   7.0535268e-01   1.8300867e-04   1.8796071e-04   1.9165089e-04   1.8712107e-04   1.7981539e-04
   7.2036018e-01   1.9900506e-04   2.0427305e-04   2.0786497e-04   2.0354871e-04   1.9592191e-04
   7.3536768e-01   2.1500145e-04   2.2151749e-04   2.2490141e-04   2.2079257e-04   2.1286035e-04
   7.5037519e-01   2.3106844e-04   2.3921841e-04   2.4276019e-04   2.3886664e-04   2.3063841e-04
   7.6538269e-01   2.4963458e-04   2.5833345e-04   2.6144132e-04   2.5780929e-04   2.4926218e-04
   7.8039020e-01   2.6820072e-04   2.7795884e-04   2.8094480e-04   2.7761081e-04   2.6873628e-04
   7.9539770e-01   2.8676686e-04   2.9845161e-04   3.0127063e-04   2.9827119e-04   2.8906281e-04
   8.1040520e-01   3.0716549e-04   3.1986143e-04   3.2260792e-04   3.1978740e-04   3.1024091e-04
   8.2541271e-01   3.2823920e-04   3.4172563e-04   3.4456635e-04   3.4211872e-04   3.3226642e-04
   8.4042021e-01   3.4931292e-04   3.6501040e-04   3.6729635e-04   3.6528031e-04   3.5513136e-04
   8.5542771e-01   3.7125586e-04   3.8878526e-04   3.9079791e-04   3.8931435e-04   3.7882397e-04
   8.7043522e-01   3.9477661e-04   4.1336685e-04   4.1507104e-04   4.1414926e-04   4.0332893e-04
   8.8544272e-01   4.1829735e-04   4.3877293e-04   4.4011573e-04   4.3974674e-04   4.2862654e-04
   9.0045023e-01   4.4192103e-04   4.6459118e-04   4.6614735e-04   4.6613504e-04   4.5469411e-04
   9.1545773e-01   4.6753942e-04   4.9164241e-04   4.9263114e-04   4.9320367e-04   4.8150434e-04
   9.3046523e-01   4.9315781e-04   5.1911480e-04   5.1972640e-04   5.2097545e-04   5.0902573e-04
   9.4547274e-01   5.1877620e-04   5.4726100e-04   5.4743315e-04   5.4945036e-04   5.3722208e-04
   9.6048024e-01   5.4566561e-04   5.7604871e-04   5.7575138e-04   5.7863857e-04   5.6605204e-04
   9.7548774e-01   5.7304681e-04   6.0514207e-04   6.0468109e-04   6.0829161e-04   5.9546964e-04
   9.9049525e-01   6.0042801e-04   6.3509229e-04   6.3422228e-04   6.3841767e-04   6.2542338e-04
   1.0055028e+00   6.2821807e-04   6.6531821e-04   6.6439265e-04   6.6909151e-04   6.5585681e-04
   1.0205103e+00   6.5671707e-04   6.9593982e-04   6.9456947e-04   7.0014550e-04   6.8670832e-04
   1.0355178e+00   6.8521606e-04   7.2686213e-04   7.2489717e-04   7.3151304e-04   7.1791111e-04
   1.0505253e+00   7.1373802e-04   7.5792353e-04   7.5537576e-04   7.6324491e-04   7.4939282e-04
   1.0655328e+00   7.4262515e-04   7.8926171e-04   7.8600524e-04   7.9503091e-04   7.8107502e-04
   1.0805403e+00   7.7151229e-04   8.2063717e-04   8.1678560e-04   8.2685376e-04   8.1287309e-04
   1.0955478e+00   8.0039942e-04   8.5201671e-04   8.4771685e-04   8.5871346e-04   8.4469560e-04
   1.1105553e+00   8.2885291e-04   8.8320288e-04   8.7828985e-04   8.9061955e-04   8.7644478e-04
   1.1255628e+00   8.5709445e-04   9.1426562e-04   9.0824540e-04   9.2215257e-04   9.0801622e-04
   1.1405703e+00   8.8533598e-04   9.4474832e-04   9.3771406e-04   9.5332040e-04   9.3929945e-04
   1.1555778e+00   9.1289178e-04   9.7493713e-04   9.6669584e-04   9.8419102e-04   9.7017740e-04
   1.1705853e+00   9.3938484e-04   1.0045456e-03   9.9519074e-04   1.0143794e-03   1.0005274e-03
   1.1855928e+00   9.6587790e-04   1.0332864e-03   1.0231987e-03   1.0438482e-03   1.0302202e-03
   1.2006003e+00   9.9222091e-04   1.0616015e-03   1.0506498e-03   1.0726613e-03   1.0591206e-03
   1.2156078e+00   1.0154511e-03   1.0883126e-03   1.0763798e-03   1.1003834e-03   1.0870869e-03
   1.2306153e+00   1.0386812e-03   1.1142597e-03   1.1006715e-03   1.1268400e-03   1.1139709e-03
   1.2456228e+00   1.0619113e-03   1.1388643e-03   1.1235247e-03   1.1520312e-03   1.1396180e-03
   1.2606303e+00   1.0817032e-03   1.1616977e-03   1.1449395e-03   1.1759454e-03   1.1638676e-03
   1.2756378e+00   1.1001608e-03   1.1836513e-03   1.1649160e-03   1.1980367e-03   1.1865531e-03
   1.2906453e+00   1.1186184e-03   1.2027390e-03   1.1834540e-03   1.2183439e-03   1.2075028e-03
   1.3056528e+00   1.1345120e-03   1.2205671e-03   1.1998449e-03   1.2369013e-03   1.2265393e-03
   1.3206603e+00   1.1463720e-03   1.2362017e-03   1.2135264e-03   1.2530943e-03   1.2434798e-03
   1.3356678e+00   1.1582320e-03   1.2489709e-03   1.2246035e-03   1.2668634e-03   1.2581372e-03
   1.3506753e+00   1.1695841e-03   1.2603629e-03   1.2330765e-03   1.2782880e-03   1.2703193e-03
   1.3656828e+00   1.1728240e-03   1.2673829e-03   1.2389452e-03   1.2868276e-03   1.2798300e-03
   1.3806903e+00   1.1760639e-03   1.2725046e-03   1.2422096e-03   1.2922906e-03   1.2864692e-03
   1.3956978e+00   1.1793038e-03   1.2744630e-03   1.2428698e-03   1.2946770e-03   1.2900332e-03
   1.4107054e+00   1.1748867e-03   1.2724101e-03   1.2393410e-03   1.2938862e-03   1.2903163e-03
   1.4257129e+00   1.1675566e-03   1.2684061e-03   1.2320529e-03   1.2892718e-03   1.2871103e-03
   1.4407204e+00   1.1602265e-03   1.2583296e-03   1.2207719e-03   1.2808723e-03   1.2802057e-03
   1.4557279e+00   1.1478271e-03   1.2456878e-03   1.2054981e-03   1.2686949e-03   1.2693920e-03
   1.4707354e+00   1.1277053e-03   1.2288220e-03   1.1862313e-03   1.2520812e-03   1.2544572e-03
   1.4857429e+00   1.1075834e-03   1.2067393e-03   1.1629717e-03   1.2310157e-03   1.2351904e-03
   1.5007504e+00   1.0864844e-03   1.1821952e-03   1.1349167e-03   1.2055471e-03   1.2113813e-03
   1.5157579e+00   1.0514728e-03   1.1500520e-03   1.1017174e-03   1.1751282e-03   1.1828207e-03
   1.5307654e+00   1.0164613e-03   1.1145940e-03   1.0632195e-03   1.1395055e-03   1.1493027e-03
   1.5457729e+00   9.8144971e-04   1.0737907e-03   1.0194232e-03   1.0986788e-03   1.1106233e-03
   1.5607804e+00   9.3405316e-04   1.0264863e-03   9.7032845e-04   1.0524825e-03   1.0665836e-03
   1.5757879e+00   8.8215223e-04   9.7611593e-04   9.1593524e-04   1.0004492e-03   1.0169901e-03
   1.5907954e+00   8.3025130e-04   9.1670847e-04   8.5624357e-04   9.4264134e-04   9.6165516e-04
   1.6058029e+00   7.7080499e-04   8.5343510e-04   7.8973451e-04   8.7899824e-04   9.0039799e-04
   1.6208104e+00   7.0017368e-04   7.8399092e-04   7.1736907e-04   8.0899164e-04   8.3304605e-04
   1.6358179e+00   6.2954237e-04   7.0690601e-04   6.3861071e-04   7.3258414e-04   7.5943596e-04
   1.6508254e+00   5.5750886e-04   6.2626062e-04   5.5345945e-04   6.4978015e-04   6.7941423e-04
   1.6658329e+00   4.6662235e-04   5.3532057e-04   4.6191528e-04   5.6020753e-04   5.9283902e-04
   1.6808404e+00   3.7573584e-04   4.4000632e-04   3.6397819e-04   4.6386076e-04   4.9958022e-04
   1.6958479e+00   2.8484933e-04   3.3786628e-04   2.5964819e-04   3.6073986e-04   3.9952111e-04
   1.7108554e+00   1.7818168e-04   2.2743798e-04   1.4694631e-04   2.5062901e-04   2.9256043e-04
   1.7258629e+00   6.5916924e-05   1.1315900e-04   2.8301448e-05   1.3340613e-04   1.7861151e-04
   1.7408704e+00  -4.6347828e-05  -1.2123702e-05  -9.7231534e-05   9.0734419e-06   5.7605805e-05
   1.7558779e+00  -1.6756150e-04  -1.4206370e-04  -2.2965263e-04  -1.2250155e-04  -7.0508364e-05
   1.7708854e+00  -3.0169601e-04  -2.7913252e-04  -3.6896185e-04  -2.6130238e-04  -2.0576395e-04
   1.7858929e+00  -4.3583053e-04  -4.2483380e-04  -5.1515919e-04  -4.0725690e-04  -3.4817337e-04
   1.8009005e+00  -5.7165499e-04  -5.7449608e-04  -6.6956857e-04  -5.6045843e-04  -4.9772783e-04
   1.8159080e+00  -7.2755487e-04  -7.3510101e-04  -8.2978741e-04  -7.2081270e-04  -6.5439656e-04
   1.8309155e+00  -8.8345475e-04  -9.0030534e-04  -9.9663685e-04  -8.8814280e-04  -8.1812508e-04
   1.8459230e+00  -1.0393546e-03  -1.0724187e-03  -1.1701169e-03  -1.0624487e-03  -9.8883461e-04
   1.8609305e+00  -1.2109394e-03  -1.2527205e-03  -1.3502275e-03  -1.2438982e-03  -1.1664208e-03
   1.8759380e+00  -1.3877565e-03  -1.4367136e-03  -1.5369688e-03  -1.4318436e-03  -1.3507525e-03
   1.8909455e+00  -1.5645737e-03  -1.6307018e-03  -1.7303406e-03  -1.6263318e-03  -1.5416715e-03
   1.9059530e+00  -1.7493494e-03  -1.8288535e-03  -1.9312938e-03  -1.8275629e-03  -1.7389917e-03
   1.9209605e+00  -1.9451313e-03  -2.0330665e-03  -2.1362375e-03  -2.0347066e-03  -1.9424975e-03
   1.9359680e+00  -2.1409132e-03  -2.2443545e-03  -2.3463406e-03  -2.2476230e-03  -2.1519444e-03
   1.9509755e+00  -2.3381655e-03  -2.4588073e-03  -2.5616031e-03  -2.4665180e-03  -2.3670572e-03
   1.9659830e+00  -2.5502658e-03  -2.6811752e-03  -2.7820249e-03  -2.6905509e-03  -2.5875298e-03
   1.9809905e+00  -2.7623661e-03  -2.9066993e-03  -3.0076061e-03  -2.9192173e-03  -2.8130252e-03
   1.9959980e+00  -2.9744665e-03  -3.1366727e-03  -3.2383467e-03  -3.1525174e-03  -3.0431738e-03
   2.0110055e+00  -3.1960598e-03  -3.3716001e-03  -3.4733089e-03  -3.3904977e-03  -3.2775750e-03
   2.0260130e+00  -3.4204651e-03  -3.6086122e-03  -3.7095449e-03  -3.6315759e-03  -3.5157948e-03
   2.0410205e+00  -3.6448704e-03  -3.8504413e-03  -3.9481784e-03  -3.8758774e-03  -3.7573685e-03
   2.0560280e+00  -3.8726327e-03  -4.0940124e-03  -4.1892094e-03  -4.1235983e-03  -4.0017989e-03
   2.0710355e+00  -4.1044281e-03  -4.3396986e-03  -4.4326380e-03  -4.3728620e-03  -4.2485566e-03
   2.0860430e+00  -4.3362234e-03  -4.5871495e-03  -4.6784641e-03  -4.6234614e-03  -4.4970820e-03
   2.1010505e+00  -4.5685318e-03  -4.8352614e-03  -4.9263493e-03  -4.8757161e-03  -4.7467829e-03
   2.1160580e+00  -4.8018874e-03  -5.0836181e-03  -5.1721595e-03  -5.1279629e-03  -4.9970385e-03
   2.1310655e+00  -5.0352430e-03  -5.3316338e-03  -5.4156762e-03  -5.3794510e-03  -5.2471963e-03
   2.1460730e+00  -5.2685986e-03  -5.5787070e-03  -5.6568997e-03  -5.6301804e-03  -5.4965742e-03
   2.1610805e+00  -5.4980855e-03  -5.8236930e-03  -5.8958298e-03  -5.8799304e-03  -5.7444644e-03
   2.1760880e+00  -5.7257312e-03  -6.0674291e-03  -6.1324665e-03  -6.1262294e-03  -5.9901297e-03
   2.1910955e+00  -5.9533770e-03  -6.3060119e-03  -6.3668099e-03  -6.3692646e-03  -6.2328102e-03
   2.2061031e+00  -6.1757867e-03  -6.5417725e-03  -6.6053610e-03  -6.6091709e-03  -6.4717220e-03
   2.2211106e+00  -6.3899672e-03  -6.7727782e-03  -6.8301754e-03  -6.8432426e-03  -6.7060569e-03
   2.2361181e+00  -6.6041478e-03  -6.9966205e-03  -7.0477979e-03  -7.0713087e-03  -6.9349898e-03
   2.2511256e+00  -6.8168997e-03  -7.2170334e-03  -7.2582287e-03  -7.2937238e-03  -7.1576752e-03
   2.2661331e+00  -7.0090588e-03  -7.4259217e-03  -7.4614678e-03  -7.5081808e-03  -7.3732530e-03
   2.2811406e+00  -7.2012178e-03  -7.6290502e-03  -7.6575150e-03  -7.7137775e-03  -7.5808477e-03
   2.2961481e+00  -7.3933769e-03  -7.8233300e-03  -7.8463704e-03  -7.9105139e-03  -7.7795718e-03
   2.3111556e+00  -7.5624289e-03  -8.0052574e-03  -8.0184342e-03  -8.0978383e-03  -7.9685319e-03
   2.3261631e+00  -7.7233653e-03  -8.1812444e-03  -8.1844351e-03  -8.2729953e-03  -8.1468259e-03
   2.3411706e+00  -7.8843017e-03  -8.3389093e-03  -8.3364835e-03  -8.4362351e-03  -8.3135529e-03
   2.3561781e+00  -8.0286207e-03  -8.4877779e-03  -8.4745795e-03  -8.5875594e-03  -8.4678105e-03
   2.3711856e+00  -8.1491620e-03  -8.6234155e-03  -8.5987229e-03  -8.7240773e-03  -8.6086968e-03
   2.3861931e+00  -8.2697034e-03  -8.7409288e-03  -8.7089138e-03  -8.8456984e-03  -8.7353205e-03
   2.4012006e+00  -8.3862218e-03  -8.8500945e-03  -8.8132320e-03  -8.9526874e-03  -8.8467982e-03
   2.4162081e+00  -8.4572530e-03  -8.9343152e-03  -8.8917481e-03  -9.0426285e-03  -8.9422613e-03
   2.4312156e+00  -8.5282841e-03  -9.0066153e-03  -8.9515433e-03  -9.1148453e-03  -9.0208571e-03
   2.4462231e+00  -8.5993153e-03  -9.0615824e-03  -8.9926178e-03  -9.1693377e-03  -9.0817542e-03
   2.4612306e+00  -8.6266988e-03  -9.0933576e-03  -9.0149716e-03  -9.2053708e-03  -9.1241490e-03
   2.4762381e+00  -8.6396574e-03  -9.1144351e-03  -9.0186045e-03  -9.2208648e-03  -9.1472636e-03
   2.4912456e+00  -8.6526159e-03  -9.1046350e-03  -9.0035167e-03  -9.2160646e-03  -9.1503578e-03
   2.5062531e+00  -8.6378998e-03  -9.0803541e-03  -8.9644776e-03  -9.1907657e-03  -9.1327249e-03
   2.5212606e+00  -8.5852133e-03  -9.0353350e-03  -8.9079772e-03  -9.1429274e-03  -9.0936963e-03
   2.5362681e+00  -8.5325268e-03  -8.9626134e-03  -8.8284335e-03  -9.0726109e-03  -9.0326516e-03
   2.5512756e+00  -8.4732722e-03  -8.8773925e-03  -8.7258463e-03  -8.9798700e-03  -8.9490137e-03
   2.5662831e+00  -8.3488268e-03  -8.7568704e-03  -8.6002157e-03  -8.8631300e-03  -8.8422633e-03
   2.5812906e+00  -8.2243815e-03  -8.6197908e-03  -8.4515417e-03  -8.7223661e-03  -8.7119328e-03
   2.5962981e+00  -8.0999361e-03  -8.4595389e-03  -8.2798244e-03  -8.5575783e-03  -8.5576121e-03
   2.6113057e+00  -7.9175820e-03  -8.2689229e-03  -8.0821985e-03  -8.3680981e-03  -8.3789614e-03
   2.6263132e+00  -7.7170311e-03  -8.0647041e-03  -7.8592751e-03  -8.1536053e-03  -8.1757036e-03
   2.6413207e+00  -7.5164801e-03  -7.8229436e-03  -7.6115390e-03  -7.9142374e-03  -7.9476325e-03
   2.6563282e+00  -7.2821857e-03  -7.5638094e-03  -7.3389903e-03  -7.6495983e-03  -7.6946140e-03
   2.6713357e+00  -7.0033489e-03  -7.2808108e-03  -7.0416291e-03  -7.3596741e-03  -7.4165886e-03
   2.6863432e+00  -6.7245122e-03  -6.9665513e-03  -6.7194553e-03  -7.0447469e-03  -7.1135790e-03
   2.7013507e+00  -6.4378088e-03  -6.6384687e-03  -6.3758388e-03  -6.7045764e-03  -6.7856865e-03
   2.7163582e+00  -6.0813468e-03  -6.2733281e-03  -6.0058520e-03  -6.3394281e-03  -6.4330989e-03
   2.7313657e+00  -5.7248848e-03  -5.8911439e-03  -5.6139156e-03  -5.9501973e-03  -6.0560878e-03
   2.7463732e+00  -5.3684228e-03  -5.4860081e-03  -5.2000296e-03  -5.5368840e-03  -5.6550126e-03
   2.7613807e+00  -4.9546758e-03  -5.0515168e-03  -4.7641940e-03  -5.0992227e-03  -5.2303239e-03
   2.7763882e+00  -4.5239033e-03  -4.6043169e-03  -4.3064089e-03  -4.6394268e-03  -4.7825540e-03
   2.7913957e+00  -4.0931308e-03  -4.1238341e-03  -3.8266741e-03  -4.1574386e-03  -4.3123290e-03
   2.8064032e+00  -3.6322324e-03  -3.6283098e-03  -3.3111828e-03  -3.6528028e-03  -3.8203648e-03
   2.8214107e+00  -3.1333089e-03  -3.1131472e-03  -2.7879786e-03  -3.1282797e-03  -3.3074631e-03
   2.8364182e+00  -2.6343853e-03  -2.5731686e-03  -2.2470081e-03  -2.5843320e-03  -2.7745197e-03
   2.8514257e+00  -2.1287328e-03  -2.0225448e-03  -1.6882714e-03  -2.0204363e-03  -2.2225191e-03
   2.8664332e+00  -1.5712852e-03  -1.4456273e-03  -1.1117684e-03  -1.4392426e-03  -1.6525340e-03
   2.8814407e+00  -1.0138376e-03  -8.5718500e-04  -5.1749916e-04  -8.4248076e-04  -1.0657227e-03
   2.8964482e+00  -4.5639003e-04  -2.5411151e-04   9.4536325e-05  -2.3015061e-04  -4.6332701e-04
   2.9114557e+00   1.3741398e-04   3.6647833e-04   7.0802907e-04   3.9732000e-04   1.5333128e-04
   2.9264632e+00   7.4096104e-04   9.9409195e-04   1.3411729e-03   1.0353018e-03   7.8285694e-04
   2.9414707e+00   1.3445081e-03   1.6378502e-03   1.9807183e-03   1.6840824e-03   1.4237789e-03
   2.9564782e+00   1.9628069e-03   2.2881500e-03   2.6266651e-03   2.3439608e-03   2.0745547e-03
   2.9714857e+00   2.5977061e-03   2.9458715e-03   3.2790135e-03   3.0096970e-03   2.7335789e-03
   2.9864932e+00   3.2326053e-03   3.6111944e-03   3.9377634e-03   3.6808006e-03   3.3991857e-03
   3.0015008e+00   3.8701886e-03   4.2793195e-03   4.6244623e-03   4.3579281e-03   4.0696528e-03
   3.0165083e+00   4.5191066e-03   4.9509972e-03   5.2915801e-03   5.0364319e-03   4.7432106e-03
   3.0315158e+00   5.1680246e-03   5.6229631e-03   5.9556165e-03   5.7142899e-03   5.4180497e-03
   3.0465233e+00   5.8169426e-03   6.2941620e-03   6.6165713e-03   6.3915020e-03   6.0923230e-03
   3.0615308e+00   6.4632392e-03   6.9617191e-03   7.2744447e-03   7.0669063e-03   6.7641536e-03
   3.0765383e+00   7.1071347e-03   7.6267605e-03   7.9292366e-03   7.7348259e-03   7.4316428e-03
   3.0915458e+00   7.7510302e-03   8.2814385e-03   8.5809470e-03   8.3957382e-03   8.0928799e-03
   3.1065533e+00   8.3853656e-03   8.9297607e-03   9.2118487e-03   9.0496125e-03   8.7459432e-03
   3.1215608e+00   9.0046468e-03   9.5683203e-03   9.8438100e-03   9.6903654e-03   9.3889109e-03
   3.1365683e+00   9.6239280e-03   1.0190872e-02   1.0458092e-02   1.0317712e-02   1.0019880e-02
   3.1515758e+00   1.0239722e-02   1.0805840e-02   1.1054694e-02   1.0932181e-02   1.0636967e-02
   3.1665833e+00   1.0814720e-02   1.1396378e-02   1.1633617e-02   1.1528637e-02   1.1238315e-02
   3.1815908e+00   1.1389718e-02   1.1973602e-02   1.2194861e-02   1.2105601e-02   1.1822106e-02
   3.1965983e+00   1.1964716e-02   1.2532495e-02   1.2738425e-02   1.2663073e-02   1.2386566e-02
   3.2116058e+00   1.2491942e-02   1.3064104e-02   1.3277253e-02   1.3199507e-02   1.2929979e-02
   3.2266133e+00   1.3003773e-02   1.3583028e-02   1.3771597e-02   1.3710505e-02   1.3450683e-02
   3.2416208e+00   1.3515605e-02   1.4065058e-02   1.4239588e-02   1.4196604e-02   1.3947094e-02
   3.2566283e+00   1.3993051e-02   1.4528103e-02   1.4681227e-02   1.4657441e-02   1.4417713e-02
   3.2716358e+00   1.4424838e-02   1.4965669e-02   1.5096515e-02   1.5088686e-02   1.4861121e-02
   3.2866433e+00   1.4856626e-02   1.5366371e-02   1.5485449e-02   1.5490494e-02   1.5276005e-02
   3.3016508e+00   1.5278924e-02   1.5750685e-02   1.5840229e-02   1.5863025e-02   1.5661156e-02
   3.3166583e+00   1.5616774e-02   1.6088884e-02   1.6172335e-02   1.6202902e-02   1.6015481e-02
   3.3316658e+00   1.5954623e-02   1.6403614e-02   1.6470909e-02   1.6509980e-02   1.6338005e-02
   3.3466733e+00   1.6292473e-02   1.6687854e-02   1.6735953e-02   1.6784259e-02   1.6627873e-02
   3.3616808e+00   1.6550121e-02   1.6929203e-02   1.6967466e-02   1.7024479e-02   1.6884376e-02
   3.3766883e+00   1.6784024e-02   1.7151681e-02   1.7165447e-02   1.7229770e-02   1.7106938e-02
   3.3916958e+00   1.7017927e-02   1.7322954e-02   1.7329898e-02   1.7400522e-02   1.7295130e-02
   3.4067034e+00   1.7203504e-02   1.7468927e-02   1.7458906e-02   1.7536237e-02   1.7448667e-02
   3.4217109e+00   1.7327900e-02   1.7582670e-02   1.7550515e-02   1.7636697e-02   1.7567415e-02
   3.4367184e+00   1.7452295e-02   1.7651870e-02   1.7608637e-02   1.7702585e-02   1.7651404e-02
   3.4517259e+00   1.7564476e-02   1.7701914e-02   1.7633272e-02   1.7733633e-02   1.7700815e-02
   3.4667334e+00   1.7578694e-02   1.7701758e-02   1.7624420e-02   1.7730157e-02   1.7715984e-02
   3.4817409e+00   1.7592911e-02   1.7677126e-02   1.7582081e-02   1.7693676e-02   1.7697409e-02
   3.4967484e+00   1.7607129e-02   1.7621931e-02   1.7506254e-02   1.7624190e-02   1.7645740e-02
   3.5117559e+00   1.7539165e-02   1.7525580e-02   1.7408191e-02   1.7521501e-02   1.7561788e-02
   3.5267634e+00   1.7448122e-02   1.7411935e-02   1.7275159e-02   1.7389053e-02   1.7446516e-02
   3.5417709e+00   1.7357079e-02   1.7254056e-02   1.7116105e-02   1.7226895e-02   1.7301041e-02
   3.5567784e+00   1.7223365e-02   1.7075280e-02   1.6931031e-02   1.7034690e-02   1.7126634e-02
   3.5717859e+00   1.7037544e-02   1.6871139e-02   1.6719935e-02   1.6816866e-02   1.6924702e-02
   3.5867934e+00   1.6851724e-02   1.6633985e-02   1.6482819e-02   1.6574366e-02   1.6696785e-02
   3.6018009e+00   1.6656404e-02   1.6383214e-02   1.6201867e-02   1.6306663e-02   1.6444537e-02
   3.6168084e+00   1.6390865e-02   1.6099975e-02   1.5915538e-02   1.6017985e-02   1.6169735e-02
   3.6318159e+00   1.6125326e-02   1.5802268e-02   1.5613976e-02   1.5711005e-02   1.5874272e-02
   3.6468234e+00   1.5859787e-02   1.5487352e-02   1.5297180e-02   1.5385724e-02   1.5560147e-02
   3.6618309e+00   1.5546335e-02   1.5151796e-02   1.4965151e-02   1.5043433e-02   1.5229447e-02
   3.6768384e+00   1.5220087e-02   1.4808428e-02   1.4617888e-02   1.4690397e-02   1.4884335e-02
   3.6918459e+00   1.4893839e-02   1.4447894e-02   1.4255391e-02   1.4326325e-02   1.4527040e-02
   3.7068534e+00   1.4549993e-02   1.4080839e-02   1.3898599e-02   1.3951336e-02   1.4159843e-02
   3.7218609e+00   1.4185628e-02   1.3706821e-02   1.3521648e-02   1.3572430e-02   1.3785065e-02
   3.7368684e+00   1.3821263e-02   1.3327007e-02   1.3146399e-02   1.3190277e-02   1.3405056e-02
   3.7518759e+00   1.3454972e-02   1.2945481e-02   1.2772850e-02   1.2804379e-02   1.3022178e-02
   3.7668834e+00   1.3077140e-02   1.2563908e-02   1.2401003e-02   1.2420773e-02   1.2638796e-02
   3.7818909e+00   1.2699309e-02   1.2184749e-02   1.2030855e-02   1.2041761e-02   1.2257255e-02
   3.7968984e+00   1.2321477e-02   1.1809139e-02   1.1662409e-02   1.1667343e-02   1.1879860e-02
   3.8119060e+00   1.1952181e-02   1.1442674e-02   1.1282181e-02   1.1299685e-02   1.1508874e-02
   3.8269135e+00   1.1585419e-02   1.1081160e-02   1.0935826e-02   1.0944416e-02   1.1146508e-02
   3.8419210e+00   1.1218656e-02   1.0735893e-02   1.0603584e-02   1.0601065e-02   1.0794908e-02
   3.8569285e+00   1.0867308e-02   1.0401054e-02   1.0285455e-02   1.0270242e-02   1.0456129e-02
   3.8719360e+00   1.0534558e-02   1.0079436e-02   9.9814385e-03   9.9575783e-03   1.0132120e-02
   3.8869435e+00   1.0201808e-02   9.7803965e-03   9.6915356e-03   9.6630972e-03   9.8247065e-03
   3.9019510e+00   9.8757845e-03   9.4914603e-03   9.4268790e-03   9.3866493e-03   9.5355987e-03
   3.9169585e+00   9.5972224e-03   9.2318178e-03   9.1709733e-03   9.1325883e-03   9.2663813e-03
   3.9319660e+00   9.3186604e-03   8.9889983e-03   8.9391050e-03   8.9013544e-03   9.0184907e-03
   3.9469735e+00   9.0400983e-03   8.7663546e-03   8.7312742e-03   8.6929477e-03   8.7931951e-03
   3.9619810e+00   8.8170895e-03   8.5750479e-03   8.5474809e-03   8.5090217e-03   8.5915799e-03
   3.9769885e+00   8.6084843e-03   8.3973967e-03   8.3877251e-03   8.3509418e-03   8.4145563e-03
   3.9919960e+00   8.3998792e-03   8.2563718e-03   8.2520067e-03   8.2182763e-03   8.2628531e-03
   4.0070035e+00   8.2282524e-03   8.1350127e-03   8.1418778e-03   8.1116336e-03   8.1370046e-03
   4.0220110e+00   8.0994358e-03   8.0367715e-03   8.0620871e-03   8.0315548e-03   8.0373393e-03
   4.0370185e+00   7.9706192e-03   7.9727552e-03   8.0070898e-03   7.9772984e-03   7.9639613e-03
   4.0520260e+00   7.8527660e-03   7.9230476e-03   7.9768861e-03   7.9491211e-03   7.9167585e-03
   4.0670335e+00   7.8067766e-03   7.9099733e-03   7.9714760e-03   7.9467525e-03   7.8954051e-03
   4.0820410e+00   7.7607873e-03   7.9157995e-03   7.9908594e-03   7.9684612e-03   7.8993610e-03
   4.0970485e+00   7.7147980e-03   7.9433262e-03   8.0350363e-03   8.0142474e-03   7.9278671e-03
   4.1120560e+00   7.7319183e-03   8.0013442e-03   8.0917895e-03   8.0840786e-03   7.9799392e-03
   4.1270635e+00   7.7646918e-03   8.0716221e-03   8.1744759e-03   8.1741705e-03   8.0543839e-03
   4.1420710e+00   7.7974653e-03   8.1719263e-03   8.2736855e-03   8.2844122e-03   8.1498103e-03
   4.1570785e+00   7.8621658e-03   8.2867028e-03   8.3894180e-03   8.4149110e-03   8.2646430e-03
   4.1720860e+00   7.9628893e-03   8.4175277e-03   8.5216736e-03   8.5606902e-03   8.3971405e-03
   4.1870935e+00   8.0636129e-03   8.5690120e-03   8.6704523e-03   8.7206676e-03   8.5454108e-03
   4.2021011e+00   8.1714300e-03   8.7284033e-03   8.8522608e-03   8.8952025e-03   8.7074294e-03
   4.2171086e+00   8.3236803e-03   8.9047246e-03   9.0290487e-03   9.0794701e-03   8.8810592e-03
   4.2321161e+00   8.4759305e-03   9.0876990e-03   9.2096336e-03   9.2705750e-03   9.0640784e-03
   4.2471236e+00   8.6281808e-03   9.2777599e-03   9.3940156e-03   9.4685170e-03   9.2542121e-03
   4.2621311e+00   8.8052574e-03   9.4740054e-03   9.5821945e-03   9.6712267e-03   9.4491551e-03
   4.2771386e+00   8.9883541e-03   9.6716509e-03   9.7741705e-03   9.8726261e-03   9.6465915e-03
   4.2921461e+00   9.1714507e-03   9.8696268e-03   9.9699435e-03   1.0072942e-02   9.8442117e-03
   4.3071536e+00   9.3579136e-03   1.0065173e-02   1.0149813e-02   1.0271571e-02   1.0039731e-02
   4.3221611e+00   9.5482100e-03   1.0257296e-02   1.0337611e-02   1.0461868e-02   1.0230909e-02
   4.3371686e+00   9.7385065e-03   1.0439707e-02   1.0513048e-02   1.0643327e-02   1.0415572e-02
   4.3521761e+00   9.9262052e-03   1.0617274e-02   1.0676123e-02   1.0816133e-02   1.0591629e-02
   4.3671836e+00   1.0098998e-02   1.0778860e-02   1.0826838e-02   1.0974732e-02   1.0757071e-02
   4.3821911e+00   1.0271791e-02   1.0929230e-02   1.0965191e-02   1.1117528e-02   1.0909978e-02
   4.3971986e+00   1.0444583e-02   1.1066834e-02   1.1091182e-02   1.1244520e-02   1.1048514e-02
   4.4122061e+00   1.0584243e-02   1.1181257e-02   1.1208693e-02   1.1353279e-02   1.1170954e-02
   4.4272136e+00   1.0716448e-02   1.1285230e-02   1.1291131e-02   1.1440364e-02   1.1275687e-02
   4.4422211e+00   1.0848653e-02   1.1360382e-02   1.1351508e-02   1.1506151e-02   1.1361223e-02
   4.4572286e+00   1.0951908e-02   1.1418019e-02   1.1389824e-02   1.1549757e-02   1.1426210e-02
   4.4722361e+00   1.1024397e-02   1.1456172e-02   1.1406079e-02   1.1568261e-02   1.1469432e-02
   4.4872436e+00   1.1096885e-02   1.1462038e-02   1.1400273e-02   1.1562099e-02   1.1489834e-02
   4.5022511e+00   1.1158128e-02   1.1454347e-02   1.1370392e-02   1.1531102e-02   1.1486522e-02
   4.5172586e+00   1.1156975e-02   1.1411225e-02   1.1319786e-02   1.1473539e-02   1.1458789e-02
   4.5322661e+00   1.1155822e-02   1.1347805e-02   1.1245390e-02   1.1390472e-02   1.1406136e-02
   4.5472736e+00   1.1154669e-02   1.1262459e-02   1.1147202e-02   1.1281903e-02   1.1328287e-02
   4.5622811e+00   1.1086602e-02   1.1143057e-02   1.1025224e-02   1.1147161e-02   1.1225195e-02
   4.5772886e+00   1.1003937e-02   1.1009878e-02   1.0879455e-02   1.0988449e-02   1.1097029e-02
   4.5922961e+00   1.0921271e-02   1.0842414e-02   1.0709895e-02   1.0806030e-02   1.0944180e-02
   4.6073037e+00   1.0798371e-02   1.0656475e-02   1.0505276e-02   1.0599633e-02   1.0767261e-02
   4.6223112e+00   1.0633581e-02   1.0451147e-02   1.0287930e-02   1.0372686e-02   1.0567095e-02
   4.6373187e+00   1.0468792e-02   1.0217430e-02   1.0053216e-02   1.0126289e-02   1.0344724e-02
   4.6523262e+00   1.0292101e-02   9.9727081e-03   9.8011337e-03   9.8601501e-03   1.0101406e-02
   4.6673337e+00   1.0052877e-02   9.7026518e-03   9.5316841e-03   9.5779692e-03   9.8386083e-03
   4.6823412e+00   9.8136522e-03   9.4201246e-03   9.2448668e-03   9.2825565e-03   9.5579944e-03
   4.6973487e+00   9.5744276e-03   9.1248838e-03   8.9406819e-03   8.9739121e-03   9.2613974e-03
   4.7123562e+00   9.2865998e-03   8.8132677e-03   8.6403999e-03   8.6538225e-03   8.9508075e-03
   4.7273637e+00   8.9888856e-03   8.4961625e-03   8.3210121e-03   8.3279730e-03   8.6283606e-03
   4.7423712e+00   8.6911715e-03   8.1680229e-03   7.9989715e-03   7.9962639e-03   8.2963281e-03
   4.7573787e+00   8.3754306e-03   7.8360169e-03   7.6742781e-03   7.6592418e-03   7.9570984e-03
   4.7723862e+00   8.0421137e-03   7.5008417e-03   7.3469319e-03   7.3233890e-03   7.6131615e-03
   4.7873937e+00   7.7087968e-03   7.1649352e-03   7.0169328e-03   6.9893490e-03   7.2670867e-03
   4.8024012e+00   7.3735967e-03   6.8297219e-03   6.6674179e-03   6.6569117e-03   6.9214936e-03
   4.8174087e+00   7.0321798e-03   6.4998872e-03   6.3426988e-03   6.3316933e-03   6.5790086e-03
   4.8324162e+00   6.6907629e-03   6.1756993e-03   6.0289985e-03   6.0155802e-03   6.2422232e-03
   4.8474237e+00   6.3493460e-03   5.8580222e-03   5.7263168e-03   5.7085724e-03   5.9136664e-03
   4.8624312e+00   6.0244643e-03   5.5547526e-03   5.4346539e-03   5.4132051e-03   5.5957673e-03
   4.8774387e+00   5.7037517e-03   5.2585140e-03   5.1540098e-03   5.1336175e-03   5.2908315e-03
   4.8924462e+00   5.3830391e-03   4.9824039e-03   4.8843843e-03   4.8694784e-03   5.0010134e-03
   4.9074537e+00   5.0849764e-03   4.7199361e-03   4.6382907e-03   4.6217823e-03   4.7282888e-03
   4.9224612e+00   4.8110147e-03   4.4722303e-03   4.4007864e-03   4.3944332e-03   4.4744447e-03
   4.9374687e+00   4.5370529e-03   4.2513608e-03   4.1849035e-03   4.1872551e-03   4.2410544e-03
   4.9524762e+00   4.2735322e-03   4.0419194e-03   3.9906420e-03   4.0004538e-03   4.0294601e-03
   4.9674837e+00   4.0657465e-03   3.8628677e-03   3.8180019e-03   3.8366934e-03   3.8407419e-03
   4.9824912e+00   3.8579607e-03   3.7026074e-03   3.6669832e-03   3.6954524e-03   3.6756937e-03
   4.9974987e+00   3.6501750e-03   3.5618076e-03   3.5375859e-03   3.5767310e-03   3.5348216e-03
   5.0125063e+00   3.5056414e-03   3.4533252e-03   3.4376253e-03   3.4816966e-03   3.4183270e-03
   5.0275138e+00   3.3742162e-03   3.3579266e-03   3.3606600e-03   3.4089002e-03   3.3261084e-03
   5.0425213e+00   3.2427909e-03   3.2950490e-03   3.3049102e-03   3.3580524e-03   3.2577667e-03
   5.0575288e+00   3.1493007e-03   3.2505606e-03   3.2703759e-03   3.3295084e-03   3.2126112e-03
   5.0725363e+00   3.0940744e-03   3.2245993e-03   3.2570571e-03   3.3205202e-03   3.1896703e-03
   5.0875438e+00   3.0388481e-03   3.2267796e-03   3.2649538e-03   3.3299289e-03   3.1876921e-03
   5.1025513e+00   2.9946275e-03   3.2396146e-03   3.2809633e-03   3.3579123e-03   3.2051592e-03
   5.1175588e+00   3.0052433e-03   3.2767348e-03   3.3232408e-03   3.4011927e-03   3.2403110e-03
   5.1325663e+00   3.0158591e-03   3.3258566e-03   3.3747596e-03   3.4567941e-03   3.2911769e-03
   5.1475738e+00   3.0264748e-03   3.3867543e-03   3.4355198e-03   3.5247164e-03   3.3556071e-03
   5.1625813e+00   3.0761778e-03   3.4623900e-03   3.5055213e-03   3.6028182e-03   3.4312963e-03
   5.1775888e+00   3.1335188e-03   3.5425784e-03   3.5847641e-03   3.6856283e-03   3.5158094e-03
   5.1925963e+00   3.1908598e-03   3.6312654e-03   3.6732483e-03   3.7730338e-03   3.6066189e-03
   5.2076038e+00   3.2592458e-03   3.7218390e-03   3.7817986e-03   3.8640167e-03   3.7011546e-03
   5.2226113e+00   3.3384468e-03   3.8137301e-03   3.8718791e-03   3.9522809e-03   3.7968462e-03
   5.2376188e+00   3.4176478e-03   3.9024104e-03   3.9550668e-03   4.0369636e-03   3.8911540e-03
   5.2526263e+00   3.4960129e-03   3.9886831e-03   4.0313619e-03   4.1179049e-03   3.9815868e-03
   5.2676338e+00   3.5707651e-03   4.0657511e-03   4.1007642e-03   4.1897433e-03   4.0657288e-03
   5.2826413e+00   3.6455172e-03   4.1343559e-03   4.1632739e-03   4.2507576e-03   4.1412875e-03
   5.2976488e+00   3.7202694e-03   4.1944094e-03   4.2188908e-03   4.3009479e-03   4.2061317e-03
   5.3126563e+00   3.7714924e-03   4.2360654e-03   4.2524971e-03   4.3375146e-03   4.2583275e-03
   5.3276638e+00   3.8185071e-03   4.2694894e-03   4.2802966e-03   4.3579582e-03   4.2961550e-03
   5.3426713e+00   3.8655218e-03   4.2811355e-03   4.2907511e-03   4.3625396e-03   4.3181218e-03
   5.3576788e+00   3.8895204e-03   4.2781835e-03   4.2838608e-03   4.3503195e-03   4.3229913e-03
   5.3726863e+00   3.8919973e-03   4.2609211e-03   4.2596254e-03   4.3195147e-03   4.3098036e-03
   5.3876938e+00   3.8944742e-03   4.2181146e-03   4.2180452e-03   4.2707899e-03   4.2779007e-03
   5.4027014e+00   3.8871345e-03   4.1651545e-03   4.1576221e-03   4.2040182e-03   4.2269286e-03
   5.4177089e+00   3.8368085e-03   4.0873267e-03   4.0735382e-03   4.1186173e-03   4.1568357e-03
   5.4327164e+00   3.7864824e-03   3.9946106e-03   3.9737696e-03   4.0162912e-03   4.0678711e-03
   5.4477239e+00   3.7361564e-03   3.8877790e-03   3.8583161e-03   3.8970398e-03   3.9605731e-03
   5.4627314e+00   3.6414782e-03   3.7583788e-03   3.7271780e-03   3.7611838e-03   3.8357572e-03
   5.4777389e+00   3.5393446e-03   3.6207001e-03   3.5803550e-03   3.6116319e-03   3.6944886e-03
   5.4927464e+00   3.4372110e-03   3.4640917e-03   3.4178473e-03   3.4486808e-03   3.5380543e-03
   5.5077539e+00   3.3128038e-03   3.2974188e-03   3.2522120e-03   3.2726244e-03   3.3679397e-03
   5.5227614e+00   3.1685020e-03   3.1216635e-03   3.0692511e-03   3.0874328e-03   3.1858015e-03
   5.5377689e+00   3.0242003e-03   2.9333723e-03   2.8810976e-03   2.8940839e-03   2.9934437e-03
   5.5527764e+00   2.8745474e-03   2.7410116e-03   2.6877514e-03   2.6925509e-03   2.7927986e-03
   5.5677839e+00   2.7041666e-03   2.5410655e-03   2.4892126e-03   2.4867641e-03   2.5859092e-03
   5.5827914e+00   2.5337857e-03   2.3385741e-03   2.2854811e-03   2.2789055e-03   2.3748985e-03
   5.5977989e+00   2.3634049e-03   2.1341295e-03   2.0765570e-03   2.0689750e-03   2.1619296e-03
   5.6128064e+00   2.1864825e-03   1.9298713e-03   1.8567747e-03   1.8592288e-03   1.9491614e-03
   5.6278139e+00   2.0090053e-03   1.7268276e-03   1.6550522e-03   1.6535583e-03   1.7387101e-03
   5.6428214e+00   1.8315281e-03   1.5286016e-03   1.4599342e-03   1.4518868e-03   1.5326170e-03
   5.6578289e+00   1.6593507e-03   1.3353916e-03   1.2714205e-03   1.2551323e-03   1.3328099e-03
   5.6728364e+00   1.4927618e-03   1.1474256e-03   1.0895113e-03   1.0674373e-03   1.1410715e-03
   5.6878439e+00   1.3261729e-03   9.7165955e-04   9.1420644e-04   8.8898095e-04   9.5900691e-04
   5.7028514e+00   1.1640552e-03   8.0137427e-04   7.5359015e-04   7.1990360e-04   7.8802339e-04
   5.7178589e+00   1.0223953e-03   6.4606081e-04   5.9649868e-04   5.6343917e-04   6.2931706e-04
   5.7328664e+00   8.8073540e-04   5.0152827e-04   4.5329426e-04   4.1990440e-04   4.8386272e-04
   5.7478739e+00   7.3907552e-04   3.6722935e-04   3.2397688e-04   2.8929928e-04   3.5240411e-04
   5.7628814e+00   6.2614914e-04   2.5234777e-04   2.0854654e-04   1.7313339e-04   2.3544355e-04
   5.7778889e+00   5.1817809e-04   1.4539523e-04   1.0700324e-04   7.1778902e-05   1.3325020e-04
   5.7928964e+00   4.1020703e-04   5.7999555e-05   1.9346974e-05  -1.5005557e-05   4.5870926e-05
   5.8079040e+00   3.2154251e-04  -1.6922732e-05  -5.0118621e-05  -8.6746040e-05  -2.6854542e-05
   5.8229115e+00   2.5076084e-04  -8.0341670e-05  -1.0567405e-04  -1.4378500e-04  -8.5270549e-05
   5.8379190e+00   1.7997917e-04  -1.2395773e-04  -1.4841063e-04  -1.8680858e-04  -1.2987911e-04
   5.8529265e+00   1.1566255e-04  -1.6006025e-04  -1.7832836e-04  -2.1567660e-04  -1.6132390e-04
   5.8679340e+00   8.0262799e-05  -1.7904623e-04  -1.9542725e-04  -2.3130303e-04  -1.8038476e-04
   5.8829415e+00   4.4863052e-05  -1.8779800e-04  -1.9970729e-04  -2.3539523e-04  -1.8796186e-04
   5.8979490e+00   9.4633046e-06  -1.8792774e-04  -1.9116849e-04  -2.2795320e-04  -1.8505982e-04
   5.9129565e+00   3.7899430e-08  -1.7240947e-04  -1.8484838e-04  -2.0954058e-04  -1.7278233e-04
   5.9279640e+00  -5.7086287e-06  -1.5520195e-04  -1.6337480e-04  -1.8361356e-04  -1.5232957e-04
   5.9429715e+00  -1.1455157e-05  -1.2595807e-04  -1.3809943e-04  -1.5025262e-04  -1.2505737e-04
   5.9579790e+00  -1.8280177e-07  -9.3377132e-05  -1.0902228e-04  -1.1013380e-04  -9.2636616e-05
   5.9729865e+00   7.1430238e-06  -5.6432985e-05  -7.6143343e-05  -6.8703854e-05  -5.7421291e-05
   5.9879940e+00   1.4468849e-05  -2.5701623e-05  -3.9462618e-05  -3.1514857e-05  -2.3186511e-05


==> D3X.txt <==
   0.0000000e+00   1.1532473e-06   7.9910882e-07
   1.2506253e-02   4.0416439e-06   2.2642594e-06
   2.5012506e-02   4.5428204e-06   3.4762934e-06
   3.7518759e-02   5.0184183e-06   4.4352109e-06
   5.0025013e-02   5.4940161e-06   5.1410119e-06
   6.2531266e-02   5.9696139e-06   5.5936965e-06
   7.5037519e-02   6.4452117e-06   5.7932645e-06
   8.7543772e-02   6.2601617e-06   5.6164552e-06
   1.0005003e-01   6.1698525e-06   6.1054911e-06
   1.1255628e-01   6.2059454e-06   6.3351720e-06
   1.2506253e-01   6.2420382e-06   6.5894990e-06
   1.3756878e-01   6.2781310e-06   6.8684720e-06
   1.5007504e-01   6.3142239e-06   7.1720910e-06
   1.6258129e-01   6.3503167e-06   7.5003562e-06
   1.7508754e-01   6.5382753e-06   7.8855919e-06
   1.8759380e-01   6.6841819e-06   8.2762899e-06
   2.0010005e-01   6.7435150e-06   8.6106648e-06
   2.1260630e-01   6.8028481e-06   8.8887164e-06
   2.2511256e-01   6.8621812e-06   9.1104447e-06
   2.3761881e-01   6.9215143e-06   9.2758499e-06
   2.5012506e-01   6.9808474e-06   9.3849318e-06
   2.6263132e-01   6.9211538e-06   9.4465759e-06
   2.7513757e-01   6.7515159e-06   9.5904734e-06
   2.8764382e-01   6.4465408e-06   9.5777092e-06
   3.0015008e-01   6.1415657e-06   9.5179616e-06
   3.1265633e-01   5.8365906e-06   9.4112308e-06
   3.2516258e-01   5.5316156e-06   9.2575166e-06
   3.3766883e-01   5.2266405e-06   9.0568191e-06
   3.5017509e-01   4.6874214e-06   8.8631209e-06
   3.6268134e-01   4.3673039e-06   8.6631530e-06
   3.7518759e-01   3.8940992e-06   8.4744710e-06
   3.8769385e-01   3.4208945e-06   8.2970748e-06
   4.0020010e-01   2.9476899e-06   8.1309645e-06
   4.1270635e-01   2.4744852e-06   7.9761400e-06
   4.2521261e-01   2.0012805e-06   7.8326014e-06
   4.3771886e-01   1.9668485e-06   7.6950681e-06
   4.5022511e-01   1.4075771e-06   7.8353999e-06
   4.6273137e-01   1.3598582e-06   7.9136051e-06
   4.7523762e-01   1.3121393e-06   8.1413197e-06
   4.8774387e-01   1.2644203e-06   8.5185439e-06
   5.0025013e-01   1.2167014e-06   9.0452775e-06
   5.1275638e-01   1.5219052e-06   9.7215206e-06
   5.2526263e-01   1.9416953e-06   1.0648196e-05
   5.3776888e-01   2.4320912e-06   1.1711162e-05
   5.5027514e-01   3.6633186e-06   1.2968006e-05
   5.6278139e-01   4.8945459e-06   1.4418727e-05
   5.7528764e-01   6.1257733e-06   1.6063325e-05
   5.8779390e-01   7.3570007e-06   1.7901801e-05
   6.0030015e-01   9.5463955e-06   1.9876459e-05
   6.1280640e-01   1.1374821e-05   2.2226606e-05
   6.2531266e-01   1.2942755e-05   2.4828094e-05
   6.3781891e-01   1.5791434e-05   2.7609359e-05
   6.5032516e-01   1.8640113e-05   3.0575044e-05
   6.6283142e-01   2.1488793e-05   3.3725152e-05
   6.7533767e-01   2.4337472e-05   3.7059680e-05
   6.8784392e-01   2.7456684e-05   4.0578629e-05
   7.0035018e-01   3.1272167e-05   4.4137864e-05
   7.1285643e-01   3.4592778e-05   4.7945599e-05
   7.2536268e-01   3.8533597e-05   5.1884698e-05
   7.3786893e-01   4.2474417e-05   5.5955161e-05
   7.5037519e-01   4.6415237e-05   6.0156990e-05
   7.6288144e-01   5.0356057e-05   6.4490183e-05
   7.7538769e-01   5.4267940e-05   6.8601009e-05
   7.8789395e-01   5.8699502e-05   7.2760969e-05
   8.0040020e-01   6.2266285e-05   7.7055304e-05
   8.1290645e-01   6.6021696e-05   8.1295316e-05
   8.2541271e-01   6.9777107e-05   8.5286037e-05
   8.3791896e-01   7.3532517e-05   8.9027469e-05
   8.5042521e-01   7.7287928e-05   9.2519611e-05
   8.6293147e-01   7.9940165e-05   9.5762462e-05
   8.7543772e-01   8.2908413e-05   9.8388278e-05
   8.8794397e-01   8.5216244e-05   1.0091797e-04
   9.0045023e-01   8.6930823e-05   1.0307877e-04
   9.1295648e-01   8.8645402e-05   1.0487069e-04
   9.2546273e-01   9.0359981e-05   1.0629372e-04
   9.3796898e-01   9.2074560e-05   1.0734786e-04
   9.5047524e-01   9.0990696e-05   1.0738863e-04
   9.6298149e-01   9.0862172e-05   1.0682672e-04
   9.7548774e-01   9.0208658e-05   1.0567190e-04
   9.8799400e-01   8.7749627e-05   1.0383904e-04
   1.0005003e+00   8.5290596e-05   1.0113300e-04
   1.0130065e+00   8.2831565e-05   9.7553794e-05
   1.0255128e+00   8.0372534e-05   9.3101409e-05
   1.0380190e+00   7.5138495e-05   8.7775848e-05
   1.0505253e+00   6.8315329e-05   8.1132015e-05
   1.0630315e+00   6.1921581e-05   7.3765829e-05
   1.0755378e+00   5.3169710e-05   6.5342355e-05
   1.0880440e+00   4.4417839e-05   5.5861593e-05
   1.1005503e+00   3.5665968e-05   4.5323542e-05
   1.1130565e+00   2.6914096e-05   3.3728204e-05
   1.1255628e+00   1.3058020e-05   2.0814004e-05
   1.1380690e+00  -6.5614404e-08   6.5983624e-06
   1.1505753e+00  -1.2881342e-05  -8.8156102e-06
   1.1630815e+00  -2.9511468e-05  -2.5406963e-05
   1.1755878e+00  -4.6141593e-05  -4.3238000e-05
   1.1880940e+00  -6.2771719e-05  -6.2308721e-05
   1.2006003e+00  -8.0841711e-05  -8.2619125e-05
   1.2131066e+00  -1.0120023e-04  -1.0424746e-04
   1.2256128e+00  -1.2317461e-04  -1.2699232e-04
   1.2381191e+00  -1.4464093e-04  -1.5100435e-04
   1.2506253e+00  -1.6977698e-04  -1.7628355e-04
   1.2631316e+00  -1.9491304e-04  -2.0282993e-04
   1.2756378e+00  -2.2004909e-04  -2.3064348e-04
   1.2881441e+00  -2.4834758e-04  -2.5936063e-04
   1.3006503e+00  -2.7491088e-04  -2.8907776e-04
   1.3131566e+00  -3.0039100e-04  -3.1937055e-04
   1.3256628e+00  -3.3193491e-04  -3.5174451e-04
   1.3381691e+00  -3.6347881e-04  -3.8428272e-04
   1.3506753e+00  -3.9502272e-04  -4.1723415e-04
   1.3631816e+00  -4.2656662e-04  -4.5059879e-04
   1.3756878e+00  -4.5648209e-04  -4.8437664e-04
   1.3881941e+00  -4.9161432e-04  -5.1777012e-04
   1.4007004e+00  -5.2159796e-04  -5.5181632e-04
   1.4132066e+00  -5.5510375e-04  -5.8580436e-04
   1.4257129e+00  -5.8860955e-04  -6.1973424e-04
   1.4382191e+00  -6.2211534e-04  -6.5360595e-04
   1.4507254e+00  -6.5562113e-04  -6.8741951e-04
   1.4632316e+00  -6.8531488e-04  -7.1971356e-04
   1.4757379e+00  -7.1764727e-04  -7.5081576e-04
   1.4882441e+00  -7.4671393e-04  -7.8035401e-04
   1.5007504e+00  -7.7311675e-04  -8.0998336e-04
   1.5132566e+00  -7.9951958e-04  -8.3714859e-04
   1.5257629e+00  -8.2592241e-04  -8.6184971e-04
   1.5382691e+00  -8.5232524e-04  -8.8408670e-04
   1.5507754e+00  -8.6997845e-04  -9.0385958e-04
   1.5632816e+00  -8.9158239e-04  -9.1940819e-04
   1.5757879e+00  -9.0831624e-04  -9.3311892e-04
   1.5882941e+00  -9.1652047e-04  -9.4336290e-04
   1.6008004e+00  -9.2472469e-04  -9.5014013e-04
   1.6133067e+00  -9.3292892e-04  -9.5345061e-04
   1.6258129e+00  -9.4113314e-04  -9.5329434e-04
   1.6383192e+00  -9.3289850e-04  -9.4763274e-04
   1.6508254e+00  -9.3100536e-04  -9.3689991e-04
   1.6633317e+00  -9.2703049e-04  -9.2124826e-04
   1.6758379e+00  -9.0394956e-04  -9.0125622e-04
   1.6883442e+00  -8.8086864e-04  -8.7535444e-04
   1.7008504e+00  -8.5778772e-04  -8.4354290e-04
   1.7133567e+00  -8.3470680e-04  -8.0582163e-04
   1.7258629e+00  -7.9671323e-04  -7.6219060e-04
   1.7383692e+00  -7.5234051e-04  -7.1141691e-04
   1.7508754e+00  -7.1153595e-04  -6.5533239e-04
   1.7633817e+00  -6.4716152e-04  -5.9267137e-04
   1.7758879e+00  -5.8278709e-04  -5.2343386e-04
   1.7883942e+00  -5.1841266e-04  -4.4761985e-04
   1.8009005e+00  -4.5403823e-04  -3.6522934e-04
   1.8134067e+00  -3.6634077e-04  -2.7634368e-04
   1.8259130e+00  -2.8276455e-04  -1.8056500e-04
   1.8384192e+00  -2.0271987e-04  -7.8376361e-05
   1.8509255e+00  -9.3698240e-05   3.1023291e-05
   1.8634317e+00   1.5323391e-05   1.4586109e-04
   1.8759380e+00   1.2434502e-04   2.6613705e-04
   1.8884442e+00   2.3336665e-04   3.9185116e-04
   1.9009505e+00   3.4839363e-04   5.2300341e-04
   1.9134567e+00   4.8326764e-04   6.5769723e-04
   1.9259630e+00   6.1748473e-04   7.9820360e-04
   1.9384692e+00   7.5133664e-04   9.4326278e-04
   1.9509755e+00   8.8910124e-04   1.0928748e-03
   1.9634817e+00   1.0408824e-03   1.2470396e-03
   1.9759880e+00   1.1926636e-03   1.4057572e-03
   1.9884942e+00   1.3407594e-03   1.5627441e-03
   2.0010005e+00   1.4979140e-03   1.7219655e-03
   2.0135068e+00   1.6415481e-03   1.8828862e-03
   2.0260130e+00   1.8037599e-03   2.0462729e-03
   2.0385193e+00   1.9643239e-03   2.2068687e-03
   2.0510255e+00   2.1175673e-03   2.3646734e-03
   2.0635318e+00   2.2731594e-03   2.5196871e-03
   2.0760380e+00   2.4196794e-03   2.6719098e-03
   2.0885443e+00   2.5771753e-03   2.8157096e-03
   2.1010505e+00   2.7197006e-03   2.9581243e-03
   2.1135568e+00   2.8600546e-03   3.0947846e-03
   2.1260630e+00   3.0010100e-03   3.2256905e-03
   2.1385693e+00   3.1350548e-03   3.3508422e-03
   2.1510755e+00   3.2690995e-03   3.4702395e-03
   2.1635818e+00   3.3934845e-03   3.5737240e-03
   2.1760880e+00   3.4872616e-03   3.6681156e-03
   2.1885943e+00   3.5809297e-03   3.7516456e-03
   2.2011006e+00   3.6696578e-03   3.8254969e-03
   2.2136068e+00   3.7583859e-03   3.8843161e-03
   2.2261131e+00   3.8105150e-03   3.9281031e-03
   2.2386193e+00   3.8577606e-03   3.9568580e-03
   2.2511256e+00   3.9033275e-03   3.9705809e-03
   2.2636318e+00   3.9224434e-03   3.9649602e-03
   2.2761381e+00   3.9150129e-03   3.9458431e-03
   2.2886443e+00   3.9055925e-03   3.9092539e-03
   2.3011506e+00   3.8866479e-03   3.8551923e-03
   2.3136568e+00   3.8406656e-03   3.7836585e-03
   2.3261631e+00   3.7889401e-03   3.6946524e-03
   2.3386693e+00   3.7137753e-03   3.5853958e-03
   2.3511756e+00   3.6113037e-03   3.4558122e-03
   2.3636818e+00   3.5022089e-03   3.3123203e-03
   2.3761881e+00   3.3557622e-03   3.1435896e-03
   2.3886943e+00   3.2093155e-03   2.9580027e-03
   2.4012006e+00   3.0284288e-03   2.7555598e-03
   2.4137069e+00   2.8340509e-03   2.5362608e-03
   2.4262131e+00   2.6568133e-03   2.3001058e-03
   2.4387194e+00   2.4272555e-03   2.0443108e-03
   2.4512256e+00   2.1694168e-03   1.7728607e-03
   2.4637319e+00   1.9135502e-03   1.4880459e-03
   2.4762381e+00   1.6405956e-03   1.1898664e-03
   2.4887444e+00   1.3427521e-03   8.7832228e-04
   2.5012506e+00   1.0301355e-03   5.5341349e-04
   2.5137569e+00   7.2302923e-04   2.1621125e-04
   2.5262631e+00   3.9262501e-04  -1.3118989e-04
   2.5387694e+00   6.7928724e-05  -4.9502304e-04
   2.5512756e+00  -2.8111184e-04  -8.5933643e-04
   2.5637819e+00  -6.4161096e-04  -1.2225886e-03
   2.5762881e+00  -1.0142680e-03  -1.5911009e-03
   2.5887944e+00  -1.3908971e-03  -1.9612131e-03
   2.6013007e+00  -1.7582477e-03  -2.3329253e-03
   2.6138069e+00  -2.1362247e-03  -2.7062374e-03
   2.6263132e+00  -2.5091738e-03  -3.0844369e-03
   2.6388194e+00  -2.8733045e-03  -3.4552142e-03
   2.6513257e+00  -3.2374352e-03  -3.8158233e-03
   2.6638319e+00  -3.6079218e-03  -4.1641701e-03
   2.6763382e+00  -3.9723448e-03  -4.5054871e-03
   2.6888444e+00  -4.3171535e-03  -4.8341186e-03
   2.7013507e+00  -4.6653725e-03  -5.1500647e-03
   2.7138569e+00  -4.9926492e-03  -5.4533252e-03
   2.7263632e+00  -5.3324133e-03  -5.7439002e-03
   2.7388694e+00  -5.6721773e-03  -6.0217897e-03
   2.7513757e+00  -5.9177103e-03  -6.2706484e-03
   2.7638819e+00  -6.1733785e-03  -6.4998254e-03
   2.7763882e+00  -6.4173945e-03  -6.7114781e-03
   2.7888944e+00  -6.6614105e-03  -6.8991172e-03
   2.8014007e+00  -6.8598747e-03  -7.0627425e-03
   2.8139070e+00  -7.0387331e-03  -7.2023540e-03
   2.8264132e+00  -7.2197613e-03  -7.3179519e-03
   2.8389195e+00  -7.3570073e-03  -7.4081540e-03
   2.8514257e+00  -7.4363663e-03  -7.4754543e-03
   2.8639320e+00  -7.5207719e-03  -7.5174589e-03
   2.8764382e+00  -7.5955414e-03  -7.5341678e-03
   2.8889445e+00  -7.6514196e-03  -7.5255809e-03
   2.9014507e+00  -7.7104744e-03  -7.4916983e-03
   2.9139570e+00  -7.6509808e-03  -7.4313555e-03
   2.9264632e+00  -7.6185123e-03  -7.3562343e-03
   2.9389695e+00  -7.5952519e-03  -7.2521800e-03
   2.9514757e+00  -7.4742156e-03  -7.1210979e-03
   2.9639820e+00  -7.3531792e-03  -6.9732497e-03
   2.9764882e+00  -7.2321429e-03  -6.8086355e-03
   2.9889945e+00  -7.1111066e-03  -6.6272551e-03
   3.0015008e+00  -6.9322680e-03  -6.4291087e-03
   3.0140070e+00  -6.7324405e-03  -6.2211881e-03
   3.0265133e+00  -6.5000146e-03  -5.9946378e-03
   3.0390195e+00  -6.2849091e-03  -5.7577498e-03
   3.0515258e+00  -6.0522600e-03  -5.5105241e-03
   3.0640320e+00  -5.8065370e-03  -5.2529606e-03
   3.0765383e+00  -5.5608140e-03  -4.9850593e-03
   3.0890445e+00  -5.3003211e-03  -4.7115035e-03
   3.1015508e+00  -5.0100725e-03  -4.4459206e-03
   3.1140570e+00  -4.7269599e-03  -4.1688979e-03
   3.1265633e+00  -4.4432757e-03  -3.8917602e-03
   3.1390695e+00  -4.1595915e-03  -3.6214311e-03
   3.1515758e+00  -3.8759074e-03  -3.3579107e-03
   3.1640820e+00  -3.5922232e-03  -3.1011991e-03
   3.1765883e+00  -3.3107687e-03  -2.8512961e-03
   3.1890945e+00  -3.0404112e-03  -2.6128666e-03
   3.2016008e+00  -2.7740287e-03  -2.3794017e-03
   3.2141071e+00  -2.5202156e-03  -2.1573337e-03
   3.2266133e+00  -2.2664024e-03  -1.9466627e-03
   3.2391196e+00  -2.0125893e-03  -1.7473886e-03
   3.2516258e+00  -1.7587762e-03  -1.5595114e-03
   3.2641321e+00  -1.5870362e-03  -1.3853744e-03
   3.2766383e+00  -1.3740159e-03  -1.2225143e-03
   3.2891446e+00  -1.1547711e-03  -1.0748445e-03
   3.3016508e+00  -9.9741095e-04  -9.4225673e-04
   3.3141571e+00  -8.4005075e-04  -8.2125212e-04
   3.3266633e+00  -6.8269056e-04  -7.1183070e-04
   3.3391696e+00  -5.2533036e-04  -6.1399246e-04
   3.3516758e+00  -4.0045955e-04  -5.2773742e-04
   3.3641821e+00  -3.0134340e-04  -4.4776015e-04
   3.3766883e+00  -1.9898474e-04  -3.7962561e-04
   3.3891946e+00  -1.2197475e-04  -3.1926197e-04
   3.4017009e+00  -4.4964771e-05  -2.6666921e-04
   3.4142071e+00   3.2045212e-05  -2.2184734e-04
   3.4267134e+00   1.0905520e-04  -1.8479636e-04
   3.4392196e+00   1.3257220e-04  -1.4690824e-04
   3.4517259e+00   1.6950753e-04  -1.0803681e-04
   3.4642321e+00   2.1412777e-04  -7.8966581e-05
   3.4767384e+00   2.3515951e-04  -4.8098851e-05
   3.4892446e+00   2.5619125e-04  -1.3625705e-05
   3.5017509e+00   2.7722299e-04   2.4452858e-05
   3.5142571e+00   2.9825474e-04   6.6136838e-05
   3.5267634e+00   3.2245165e-04   1.1142624e-04
   3.5392696e+00   3.4852080e-04   1.6518153e-04
   3.5517759e+00   3.8551000e-04   2.2144037e-04
   3.5642821e+00   4.2110887e-04   2.8518171e-04
   3.5767884e+00   4.5670774e-04   3.5640557e-04
   3.5892946e+00   4.9230661e-04   4.3511193e-04
   3.6018009e+00   5.3147368e-04   5.2138084e-04
   3.6143072e+00   5.7761338e-04   6.2128851e-04
   3.6268134e+00   6.4885392e-04   7.2079127e-04
   3.6393197e+00   7.4409023e-04   8.4260887e-04
   3.6518259e+00   8.4362029e-04   9.6943027e-04
   3.6643322e+00   9.4315035e-04   1.1049143e-03
   3.6768384e+00   1.0426804e-03   1.2490609e-03
   3.6893447e+00   1.1621411e-03   1.4018700e-03
   3.7018509e+00   1.2897271e-03   1.5602692e-03
   3.7143572e+00   1.4291906e-03   1.7274312e-03
   3.7268634e+00   1.5979777e-03   1.8999547e-03
   3.7393697e+00   1.7667649e-03   2.0778395e-03
   3.7518759e+00   1.9355520e-03   2.2610859e-03
   3.7643822e+00   2.1043392e-03   2.4496936e-03
   3.7768884e+00   2.2745627e-03   2.6413420e-03
   3.7893947e+00   2.4592481e-03   2.8259062e-03
   3.8019010e+00   2.6400957e-03   3.0137531e-03
   3.8144072e+00   2.8244173e-03   3.2038754e-03
   3.8269135e+00   3.0087388e-03   3.3858731e-03
   3.8394197e+00   3.1930604e-03   3.5597460e-03
   3.8519260e+00   3.3773820e-03   3.7254943e-03
   3.8644322e+00   3.5453949e-03   3.8831179e-03
   3.8769385e+00   3.7168160e-03   4.0281701e-03
   3.8894447e+00   3.8790390e-03   4.1677453e-03
   3.9019510e+00   4.0195736e-03   4.2949516e-03
   3.9144572e+00   4.1601081e-03   4.4097889e-03
   3.9269635e+00   4.3006427e-03   4.5122572e-03
   3.9394697e+00   4.4411773e-03   4.6023565e-03
   3.9519760e+00   4.5198840e-03   4.6767116e-03
   3.9644822e+00   4.6221094e-03   4.7413860e-03
   3.9769885e+00   4.7245200e-03   4.7915857e-03
   3.9894947e+00   4.7682200e-03   4.8227795e-03
   4.0020010e+00   4.8119201e-03   4.8426007e-03
   4.0145073e+00   4.8556201e-03   4.8510495e-03
   4.0270135e+00   4.8993202e-03   4.8481259e-03
   4.0395198e+00   4.9098327e-03   4.8338298e-03
   4.0520260e+00   4.9132228e-03   4.8125959e-03
   4.0645323e+00   4.9086913e-03   4.7791162e-03
   4.0770385e+00   4.8769629e-03   4.7384572e-03
   4.0895448e+00   4.8452345e-03   4.6906187e-03
   4.1020510e+00   4.8135060e-03   4.6356009e-03
   4.1145573e+00   4.7817776e-03   4.5734037e-03
   4.1270635e+00   4.7309300e-03   4.5100679e-03
   4.1395698e+00   4.6660816e-03   4.4378904e-03
   4.1520760e+00   4.6114679e-03   4.3725780e-03
   4.1645823e+00   4.5413644e-03   4.3038573e-03
   4.1770885e+00   4.4712610e-03   4.2387757e-03
   4.1895948e+00   4.4011576e-03   4.1773332e-03
   4.2021011e+00   4.3310542e-03   4.1195300e-03
   4.2146073e+00   4.2631721e-03   4.0653659e-03
   4.2271136e+00   4.1977640e-03   4.0158752e-03
   4.2396198e+00   4.1335478e-03   3.9692877e-03
   4.2521261e+00   4.0757187e-03   3.9281090e-03
   4.2646323e+00   4.0178896e-03   3.8923388e-03
   4.2771386e+00   3.9600605e-03   3.8619773e-03
   4.2896448e+00   3.9022313e-03   3.8370244e-03
   4.3021511e+00   3.8600664e-03   3.8154729e-03
   4.3146573e+00   3.8284312e-03   3.8007532e-03
   4.3271636e+00   3.7796324e-03   3.7874501e-03
   4.3396698e+00   3.7449941e-03   3.7784677e-03
   4.3521761e+00   3.7071270e-03   3.7700646e-03
   4.3646823e+00   3.6719679e-03   3.7622409e-03
   4.3771886e+00   3.6443229e-03   3.7549966e-03
   4.3896948e+00   3.6197965e-03   3.7483317e-03
   4.4022011e+00   3.5862112e-03   3.7383735e-03
   4.4147074e+00   3.5610324e-03   3.7287508e-03
   4.4272136e+00   3.5349913e-03   3.7161196e-03
   4.4397199e+00   3.5088078e-03   3.7004799e-03
   4.4522261e+00   3.4820446e-03   3.6818318e-03
   4.4647324e+00   3.4552813e-03   3.6601751e-03
   4.4772386e+00   3.4344686e-03   3.6279915e-03
   4.4897449e+00   3.4089548e-03   3.5961709e-03
   4.5022511e+00   3.3577206e-03   3.5543936e-03
   4.5147574e+00   3.3064865e-03   3.5056407e-03
   4.5272636e+00   3.2516906e-03   3.4499124e-03
   4.5397699e+00   3.2014335e-03   3.3872087e-03
   4.5522761e+00   3.1490967e-03   3.3175294e-03
   4.5647824e+00   3.0965479e-03   3.2408748e-03
   4.5772886e+00   3.0223029e-03   3.1591103e-03
   4.5897949e+00   2.9502483e-03   3.0709217e-03
   4.6023012e+00   2.8781344e-03   2.9769114e-03
   4.6148074e+00   2.8003485e-03   2.8770795e-03
   4.6273137e+00   2.7221518e-03   2.7714258e-03
   4.6398199e+00   2.6439551e-03   2.6599504e-03
   4.6523262e+00   2.5632923e-03   2.5471867e-03
   4.6648324e+00   2.4730875e-03   2.4297147e-03
   4.6773387e+00   2.3683129e-03   2.3090094e-03
   4.6898449e+00   2.2635383e-03   2.1886536e-03
   4.7023512e+00   2.1557232e-03   2.0686472e-03
   4.7148574e+00   2.0534657e-03   1.9489903e-03
   4.7273637e+00   1.9504132e-03   1.8296829e-03
   4.7398699e+00   1.8479234e-03   1.7107248e-03
   4.7523762e+00   1.7377058e-03   1.5946337e-03
   4.7648824e+00   1.6307316e-03   1.4791350e-03
   4.7773887e+00   1.5269152e-03   1.3658949e-03
   4.7898949e+00   1.4178071e-03   1.2549133e-03
   4.8024012e+00   1.3098264e-03   1.1461902e-03
   4.8149075e+00   1.2018456e-03   1.0397258e-03
   4.8274137e+00   1.1060093e-03   9.3337305e-04
   4.8399200e+00   1.0075014e-03   8.3502744e-04
   4.8524262e+00   9.1168843e-04   7.3924539e-04
   4.8649325e+00   8.1587547e-04   6.4855126e-04
   4.8774387e+00   7.2006252e-04   5.6294504e-04
   4.8899450e+00   6.2424956e-04   4.8242672e-04
   4.9024512e+00   5.2843660e-04   4.0699632e-04
   4.9149575e+00   4.4844442e-04   3.3840740e-04
   4.9274637e+00   3.6810740e-04   2.7422503e-04
   4.9399700e+00   3.0844284e-04   2.1712833e-04
   4.9524762e+00   2.4877829e-04   1.6711731e-04
   4.9649825e+00   1.8911373e-04   1.2419196e-04
   4.9774887e+00   1.2944917e-04   8.8352289e-05
   4.9899950e+00   6.9784613e-05   5.9598291e-05


==> P3.txt <==
   0.0000000e+00   1.3095413e+00   5.5447780e-01   2.2757029e-03   8.8387348e-03   9.1454892e-03
   1.5007504e-02   1.3095413e+00   5.5447780e-01   1.1550396e+00   1.1887357e+00   5.3005033e-01
   3.0015008e-02   1.3095413e+00   2.7299729e+00   2.3078036e+00   2.3686326e+00   2.0184933e+00
   4.5022511e-02   1.3095413e+00   2.7299729e+00   3.4605675e+00   3.5485295e+00   3.2626566e+00
   6.0030015e-02   5.4979549e+00   4.7303135e+00   4.6133315e+00   4.7050651e+00   4.4230702e+00
   7.5037519e-02   5.4979549e+00   6.7185477e+00   5.7660954e+00   5.8863734e+00   5.5906003e+00
   9.0045023e-02   5.4979549e+00   6.7185477e+00   6.9188594e+00   7.0676818e+00   6.7575157e+00
   1.0505253e-01   9.3929324e+00   8.7255059e+00   8.1025878e+00   8.2670603e+00   7.9313121e+00
   1.2006003e-01   9.3929324e+00   8.7255059e+00   9.3051695e+00   9.4821520e+00   9.1114492e+00
   1.3506753e-01   9.3929324e+00   1.0735478e+01   1.0507751e+01   1.0697244e+01   1.0299180e+01
   1.5007504e-01   1.3371721e+01   1.2779112e+01   1.1710333e+01   1.1913472e+01   1.1500379e+01
   1.6508254e-01   1.3371721e+01   1.2779112e+01   1.2912914e+01   1.3175142e+01   1.2715637e+01
   1.8009005e-01   1.3371721e+01   1.4857655e+01   1.4115496e+01   1.4436812e+01   1.3945847e+01
   1.9509755e-01   1.3371721e+01   1.4857655e+01   1.5318078e+01   1.5698482e+01   1.5193920e+01
   2.1010505e-01   1.7469549e+01   1.6978938e+01   1.6601067e+01   1.6996962e+01   1.6460044e+01
   2.2511256e-01   1.7469549e+01   1.9156671e+01   1.7914837e+01   1.8314571e+01   1.7745713e+01
   2.4012006e-01   1.7469549e+01   1.9156671e+01   1.9228608e+01   1.9632180e+01   1.9052874e+01
   2.5512756e-01   2.1723693e+01   2.1387948e+01   2.0542378e+01   2.0972438e+01   2.0381503e+01
   2.7013507e-01   2.1723693e+01   2.1387948e+01   2.1856148e+01   2.2360661e+01   2.1733736e+01
   2.8514257e-01   2.1723693e+01   2.3679889e+01   2.3169919e+01   2.3748883e+01   2.3109376e+01
   3.0015008e-01   2.6196038e+01   2.6036247e+01   2.4499497e+01   2.5142844e+01   2.4509631e+01
   3.1515758e-01   2.6196038e+01   2.6036247e+01   2.5959436e+01   2.6612056e+01   2.5935764e+01
   3.3016508e-01   2.6196038e+01   2.8457456e+01   2.7419375e+01   2.8081269e+01   2.7387337e+01
   3.4517259e-01   2.6196038e+01   2.8457456e+01   2.8879314e+01   2.9550481e+01   2.8865674e+01
   3.6018009e-01   3.0894558e+01   3.0951833e+01   3.0339253e+01   3.1077566e+01   3.0370174e+01
   3.7518759e-01   3.0894558e+01   3.3512205e+01   3.1799192e+01   3.2630715e+01   3.1901590e+01
   3.9019510e-01   3.0894558e+01   3.3512205e+01   3.3259131e+01   3.4183864e+01   3.3460662e+01
   4.0520260e-01   3.5841998e+01   3.6148800e+01   3.4771903e+01   3.5761551e+01   3.5046442e+01
   4.2021011e-01   3.5841998e+01   3.6148800e+01   3.6397433e+01   3.7399857e+01   3.6659783e+01
   4.3521761e-01   3.5841998e+01   3.8853905e+01   3.8022964e+01   3.9038163e+01   3.8299640e+01
   4.5022511e-01   4.1025180e+01   4.1630921e+01   3.9648494e+01   4.0678631e+01   3.9966511e+01
   4.6523262e-01   4.1025180e+01   4.1630921e+01   4.1274024e+01   4.2399988e+01   4.1660750e+01
   4.8024012e-01   4.1025180e+01   4.4473440e+01   4.2899554e+01   4.4121345e+01   4.3380945e+01
   4.9524762e-01   4.1025180e+01   4.4473440e+01   4.4525085e+01   4.5842702e+01   4.5127531e+01
   5.1025513e-01   4.6430019e+01   4.7379842e+01   4.6250110e+01   4.7625887e+01   4.6898714e+01
   5.2526263e-01   4.6430019e+01   5.0342359e+01   4.8003922e+01   4.9420405e+01   4.8694095e+01
   5.4027014e-01   4.6430019e+01   5.0342359e+01   4.9757735e+01   5.1214923e+01   5.0513103e+01
   5.5527764e-01   5.2003364e+01   5.3352822e+01   5.1511547e+01   5.3011778e+01   5.2353438e+01
   5.7028514e-01   5.2003364e+01   5.3352822e+01   5.3265359e+01   5.4859751e+01   5.4214328e+01
   5.8529265e-01   5.2003364e+01   5.6402780e+01   5.5019172e+01   5.6707725e+01   5.6092772e+01
   6.0030015e-01   5.7666965e+01   5.9479846e+01   5.6759494e+01   5.8569562e+01   5.7986857e+01
   6.1530765e-01   5.7666965e+01   5.9479846e+01   5.8545765e+01   6.0444741e+01   5.9894801e+01
   6.3031516e-01   5.7666965e+01   6.2569066e+01   6.0332036e+01   6.2319920e+01   6.1813207e+01
   6.4532266e-01   5.7666965e+01   6.2569066e+01   6.2118307e+01   6.4195099e+01   6.3740122e+01
   6.6033017e-01   6.3314213e+01   6.5656010e+01   6.3904578e+01   6.6047514e+01   6.5671196e+01
   6.7533767e-01   6.3314213e+01   6.8718799e+01   6.5690849e+01   6.7908210e+01   6.7602683e+01
   6.9034517e-01   6.3314213e+01   6.8718799e+01   6.7477120e+01   6.9768906e+01   6.9530748e+01
   7.0535268e-01   6.8793072e+01   7.1738313e+01   6.9229316e+01   7.1611421e+01   7.1450161e+01
   7.2036018e-01   6.8793072e+01   7.1738313e+01   7.0858057e+01   7.3409626e+01   7.3356311e+01
   7.3536768e-01   6.8793072e+01   7.4687607e+01   7.2486798e+01   7.5207831e+01   7.5242776e+01
   7.5037519e-01   7.3915115e+01   7.7540140e+01   7.4115538e+01   7.7001376e+01   7.7103200e+01
   7.6538269e-01   7.3915115e+01   7.7540140e+01   7.5744279e+01   7.8663843e+01   7.8931412e+01
   7.8039020e-01   7.3915115e+01   8.0264521e+01   7.7373020e+01   8.0326311e+01   8.0720042e+01
   7.9539770e-01   7.3915115e+01   8.0264521e+01   7.9001760e+01   8.1988778e+01   8.2462209e+01
   8.1040520e-01   7.8453949e+01   8.2826985e+01   8.0304932e+01   8.3501900e+01   8.4149821e+01
   8.2541271e-01   7.8453949e+01   8.5190124e+01   8.1470449e+01   8.4955285e+01   8.5775084e+01
   8.4042021e-01   7.8453949e+01   8.5190124e+01   8.2635965e+01   8.6408670e+01   8.7330247e+01
   8.5542771e-01   8.2110130e+01   8.7312968e+01   8.3801482e+01   8.7751816e+01   8.8806425e+01
   8.7043522e-01   8.2110130e+01   8.7312968e+01   8.4966999e+01   8.8890707e+01   9.0195141e+01
   8.8544272e-01   8.2110130e+01   8.9151973e+01   8.6132515e+01   9.0029599e+01   9.1486434e+01
   9.0045023e-01   8.4566523e+01   9.0659165e+01   8.7276756e+01   9.1153602e+01   9.2670243e+01
   9.1545773e-01   8.4566523e+01   9.0659165e+01   8.7560352e+01   9.1865086e+01   9.3736247e+01
   9.3046523e-01   8.4566523e+01   9.1782591e+01   8.7843949e+01   9.2576570e+01   9.4673362e+01
   9.4547274e-01   8.4566523e+01   9.1782591e+01   8.8127545e+01   9.3288054e+01   9.5470190e+01
   9.6048024e-01   8.5416592e+01   9.2468893e+01   8.8411142e+01   9.3605830e+01   9.6114461e+01
   9.7548774e-01   8.5416592e+01   9.2658732e+01   8.8694738e+01   9.3755226e+01   9.6593402e+01
   9.9049525e-01   8.5416592e+01   9.2658732e+01   8.8978335e+01   9.3904623e+01   9.6894397e+01
   1.0055028e+00   8.4239559e+01   9.2290339e+01   8.8753331e+01   9.3799401e+01   9.7004510e+01
   1.0205103e+00   8.4239559e+01   9.2290339e+01   8.7581166e+01   9.3244215e+01   9.6910326e+01
   1.0355178e+00   8.4239559e+01   9.1300387e+01   8.6409000e+01   9.2689028e+01   9.6597909e+01
   1.0505253e+00   8.0537054e+01   8.9619621e+01   8.5236834e+01   9.2093516e+01   9.6052548e+01
   1.0655328e+00   8.0537054e+01   8.9619621e+01   8.4064669e+01   9.0661246e+01   9.5259481e+01
   1.0805403e+00   8.0537054e+01   8.7177555e+01   8.2892503e+01   8.9228975e+01   9.4204119e+01
   1.0955478e+00   8.0537054e+01   8.7177555e+01   8.1720337e+01   8.7796704e+01   9.2870681e+01
   1.1105553e+00   7.3784406e+01   8.3901819e+01   7.9058253e+01   8.5627101e+01   9.1243430e+01
   1.1255628e+00   7.3784406e+01   7.9716152e+01   7.5751929e+01   8.3146563e+01   8.9305277e+01
   1.1405703e+00   7.3784406e+01   7.9716152e+01   7.2445605e+01   8.0666025e+01   8.7039346e+01
   1.1555778e+00   6.3428260e+01   7.4542711e+01   6.9139281e+01   7.7714041e+01   8.4429496e+01
   1.1705853e+00   6.3428260e+01   7.4542711e+01   6.5832957e+01   7.3995550e+01   8.1457898e+01
   1.1855928e+00   6.3428260e+01   6.8304590e+01   6.2526633e+01   7.0277058e+01   7.8107771e+01
   1.2006003e+00   4.8863980e+01   6.0920633e+01   5.9125410e+01   6.6490428e+01   7.4360960e+01
   1.2156078e+00   4.8863980e+01   6.0920633e+01   5.2939836e+01   6.1341711e+01   7.0199784e+01
   1.2306153e+00   4.8863980e+01   5.2311666e+01   4.6754261e+01   5.6192994e+01   6.5607837e+01
   1.2456228e+00   4.8863980e+01   5.2311666e+01   4.0568687e+01   5.1044276e+01   6.0567148e+01
   1.2606303e+00   2.9537418e+01   4.2398518e+01   3.4383113e+01   4.4725437e+01   5.5061242e+01
   1.2756378e+00   2.9537418e+01   3.1102104e+01   2.8197539e+01   3.7951642e+01   4.9072144e+01
   1.2906453e+00   2.9537418e+01   3.1102104e+01   2.2011965e+01   3.1177848e+01   4.2582212e+01
   1.3056528e+00   4.8138500e+00   1.8345555e+01   1.4473209e+01   2.3704933e+01   3.5575856e+01
   1.3206603e+00   4.8138500e+00   1.8345555e+01   4.6759657e+00   1.5119794e+01   2.8035139e+01
   1.3356678e+00   4.8138500e+00   4.0548742e+00  -5.1212780e+00   6.5346549e+00   1.9944713e+01
   1.3506753e+00  -2.5789200e+01  -1.1841386e+01  -1.4918522e+01  -2.1651852e+00   1.1287262e+01
   1.3656828e+00  -2.5789200e+01  -1.1841386e+01  -2.4715765e+01  -1.2736661e+01   2.0463600e+00
   1.3806903e+00  -2.5789200e+01  -2.9409426e+01  -3.4513009e+01  -2.3308137e+01  -7.7913315e+00
   1.3956978e+00  -2.5789200e+01  -2.9409426e+01  -4.4310253e+01  -3.3879613e+01  -1.8241694e+01
   1.4107054e+00  -6.2832028e+01  -4.8711034e+01  -5.7081507e+01  -4.5997860e+01  -2.9316532e+01
   1.4257129e+00  -6.2832028e+01  -6.9800590e+01  -7.1093385e+01  -5.8705194e+01  -4.1029641e+01
   1.4407204e+00  -6.2832028e+01  -6.9800590e+01  -8.5105263e+01  -7.1412529e+01  -5.3393936e+01
   1.4557279e+00  -1.0661562e+02  -9.2725993e+01  -9.9117140e+01  -8.5003824e+01  -6.6417995e+01
   1.4707354e+00  -1.0661562e+02  -9.2725993e+01  -1.1312902e+02  -9.9963479e+01  -8.0113819e+01
   1.4857429e+00  -1.0661562e+02  -1.1752598e+02  -1.2714090e+02  -1.1492313e+02  -9.4487839e+01
   1.5007504e+00  -1.5751503e+02  -1.4422956e+02  -1.4139743e+02  -1.3002569e+02  -1.0954888e+02
   1.5157579e+00  -1.5751503e+02  -1.4422956e+02  -1.5995721e+02  -1.4731174e+02  -1.2530418e+02
   1.5307654e+00  -1.5751503e+02  -1.7285518e+02  -1.7851700e+02  -1.6459779e+02  -1.4175542e+02
   1.5457729e+00  -1.5751503e+02  -1.7285518e+02  -1.9707679e+02  -1.8188385e+02  -1.5890776e+02
   1.5607804e+00  -2.1553656e+02  -2.0340856e+02  -2.1563658e+02  -2.0087465e+02  -1.7675998e+02
   1.5757879e+00  -2.1553656e+02  -2.3588221e+02  -2.3419637e+02  -2.2050079e+02  -1.9531355e+02
   1.5907954e+00  -2.1553656e+02  -2.3588221e+02  -2.5275616e+02  -2.4012692e+02  -2.1456822e+02
   1.6058029e+00  -2.8073584e+02  -2.7025448e+02  -2.7302978e+02  -2.6066356e+02  -2.3451715e+02
   1.6208104e+00  -2.8073584e+02  -2.7025448e+02  -2.9599117e+02  -2.8258219e+02  -2.5515747e+02
   1.6358179e+00  -2.8073584e+02  -3.0648719e+02  -3.1895257e+02  -3.0450082e+02  -2.7647882e+02
   1.6508254e+00  -3.5268002e+02  -3.4452586e+02  -3.4191396e+02  -3.2655850e+02  -2.9847354e+02
   1.6658329e+00  -3.5268002e+02  -3.4452586e+02  -3.6487535e+02  -3.5063570e+02  -3.2113122e+02
   1.6808404e+00  -3.5268002e+02  -3.8429787e+02  -3.8783675e+02  -3.7471290e+02  -3.4443419e+02
   1.6958479e+00  -3.5268002e+02  -3.8429787e+02  -4.1079814e+02  -3.9879011e+02  -3.6836785e+02
   1.7108554e+00  -4.3097101e+02  -4.2571158e+02  -4.3641845e+02  -4.2429066e+02  -3.9290979e+02
   1.7258629e+00  -4.3097101e+02  -4.6865486e+02  -4.6303211e+02  -4.5030981e+02  -4.1803983e+02
   1.7408704e+00  -4.3097101e+02  -4.6865486e+02  -4.8964576e+02  -4.7632896e+02  -4.4373515e+02
   1.7558779e+00  -5.1459716e+02  -5.1299607e+02  -5.1625942e+02  -5.0299535e+02  -4.6996512e+02
   1.7708854e+00  -5.1459716e+02  -5.1299607e+02  -5.4287307e+02  -5.3063466e+02  -4.9670210e+02
   1.7858929e+00  -5.1459716e+02  -5.5858042e+02  -5.6948673e+02  -5.5827396e+02  -5.2391049e+02
   1.8009005e+00  -6.0257833e+02  -6.0523141e+02  -5.9629223e+02  -5.8599242e+02  -5.5155701e+02
   1.8159080e+00  -6.0257833e+02  -6.0523141e+02  -6.2501973e+02  -6.1482795e+02  -5.7960550e+02
   1.8309155e+00  -6.0257833e+02  -6.5275089e+02  -6.5374723e+02  -6.4366348e+02  -6.0801139e+02
   1.8459230e+00  -6.0257833e+02  -6.5275089e+02  -6.8247473e+02  -6.7249901e+02  -6.3673322e+02
   1.8609305e+00  -6.9322894e+02  -7.0091571e+02  -7.1120223e+02  -7.0181415e+02  -6.6572041e+02
   1.8759380e+00  -6.9322894e+02  -7.4948076e+02  -7.3992973e+02  -7.3130739e+02  -6.9492446e+02
   1.8909455e+00  -6.9322894e+02  -7.4948076e+02  -7.6865723e+02  -7.6080063e+02  -7.2429380e+02
   1.9059530e+00  -7.8489928e+02  -7.9817779e+02  -7.9733116e+02  -7.9028939e+02  -7.5376807e+02
   1.9209605e+00  -7.8489928e+02  -7.9817779e+02  -8.2575281e+02  -8.1979075e+02  -7.8328976e+02
   1.9359680e+00  -7.8489928e+02  -8.4671493e+02  -8.5417447e+02  -8.4929210e+02  -8.1279246e+02
   1.9509755e+00  -8.7520670e+02  -8.9477784e+02  -8.8259613e+02  -8.7872545e+02  -8.4221198e+02
   1.9659830e+00  -8.7520670e+02  -8.9477784e+02  -9.1101779e+02  -9.0747351e+02  -8.7148162e+02
   1.9809905e+00  -8.7520670e+02  -9.4203139e+02  -9.3943944e+02  -9.3622157e+02  -9.0052617e+02
   1.9959980e+00  -8.7520670e+02  -9.4203139e+02  -9.6786110e+02  -9.6496963e+02  -9.2927398e+02
   2.0110055e+00  -9.6181861e+02  -9.8811843e+02  -9.9377445e+02  -9.9250420e+02  -9.5764494e+02
   2.0260130e+00  -9.6181861e+02  -1.0326624e+03  -1.0186452e+03  -1.0196332e+03  -9.8556206e+02
   2.0410205e+00  -9.6181861e+02  -1.0326624e+03  -1.0435160e+03  -1.0467622e+03  -1.0129461e+03
   2.0560280e+00  -1.0417361e+03  -1.0752700e+03  -1.0683868e+03  -1.0728151e+03  -1.0397100e+03
   2.0710355e+00  -1.0417361e+03  -1.0752700e+03  -1.0932576e+03  -1.0973694e+03  -1.0657707e+03
   2.0860430e+00  -1.0417361e+03  -1.1155289e+03  -1.1181284e+03  -1.1219236e+03  -1.0910367e+03
   2.1010505e+00  -1.1120309e+03  -1.1530154e+03  -1.1425825e+03  -1.1461768e+03  -1.1154190e+03
   2.1160580e+00  -1.1120309e+03  -1.1530154e+03  -1.1599624e+03  -1.1671223e+03  -1.1388259e+03
   2.1310655e+00  -1.1120309e+03  -1.1872921e+03  -1.1773422e+03  -1.1880677e+03  -1.1611620e+03
   2.1460730e+00  -1.1120309e+03  -1.1872921e+03  -1.1947221e+03  -1.2090132e+03  -1.1823322e+03
   2.1610805e+00  -1.1692902e+03  -1.2179125e+03  -1.2121019e+03  -1.2264304e+03  -1.2022389e+03
   2.1760880e+00  -1.1692902e+03  -1.2444243e+03  -1.2294818e+03  -1.2426853e+03  -1.2207839e+03
   2.1910955e+00  -1.1692902e+03  -1.2444243e+03  -1.2468616e+03  -1.2589403e+03  -1.2378678e+03
   2.2061031e+00  -1.2101897e+03  -1.2663721e+03  -1.2595688e+03  -1.2727670e+03  -1.2533928e+03
   2.2211106e+00  -1.2101897e+03  -1.2663721e+03  -1.2651608e+03  -1.2832225e+03  -1.2672575e+03
   2.2361181e+00  -1.2101897e+03  -1.2832996e+03  -1.2707527e+03  -1.2936781e+03  -1.2793643e+03
   2.2511256e+00  -1.2312188e+03  -1.2947562e+03  -1.2763447e+03  -1.3035390e+03  -1.2896130e+03
   2.2661331e+00  -1.2312188e+03  -1.2947562e+03  -1.2819366e+03  -1.3070993e+03  -1.2979037e+03
   2.2811406e+00  -1.2312188e+03  -1.3002983e+03  -1.2875286e+03  -1.3106595e+03  -1.3041423e+03
   2.2961481e+00  -1.2312188e+03  -1.3002983e+03  -1.2931205e+03  -1.3142198e+03  -1.3082292e+03
   2.3111556e+00  -1.2290058e+03  -1.2994935e+03  -1.2869661e+03  -1.3118067e+03  -1.3100738e+03
   2.3261631e+00  -1.2290058e+03  -1.2919279e+03  -1.2766244e+03  -1.3074228e+03  -1.3095815e+03
   2.3411706e+00  -1.2290058e+03  -1.2919279e+03  -1.2662826e+03  -1.3030390e+03  -1.3066599e+03
   2.3561781e+00  -1.2003884e+03  -1.2772052e+03  -1.2559409e+03  -1.2949282e+03  -1.3012261e+03
   2.3711856e+00  -1.2003884e+03  -1.2772052e+03  -1.2455991e+03  -1.2816435e+03  -1.2931904e+03
   2.3861931e+00  -1.2003884e+03  -1.2549572e+03  -1.2352573e+03  -1.2683588e+03  -1.2824764e+03
   2.4012006e+00  -1.1424693e+03  -1.2248427e+03  -1.2234486e+03  -1.2542555e+03  -1.2690042e+03
   2.4162081e+00  -1.1424693e+03  -1.2248427e+03  -1.1937749e+03  -1.2312440e+03  -1.2526971e+03
   2.4312156e+00  -1.1424693e+03  -1.1865563e+03  -1.1641013e+03  -1.2082325e+03  -1.2334917e+03
   2.4462231e+00  -1.1424693e+03  -1.1865563e+03  -1.1344277e+03  -1.1852210e+03  -1.2113176e+03
   2.4612306e+00  -1.0529436e+03  -1.1398301e+03  -1.1047541e+03  -1.1544118e+03  -1.1861212e+03
   2.4762381e+00  -1.0529436e+03  -1.0844396e+03  -1.0750805e+03  -1.1210275e+03  -1.1578459e+03
   2.4912456e+00  -1.0529436e+03  -1.0844396e+03  -1.0454068e+03  -1.0876432e+03  -1.1264401e+03
   2.5062531e+00  -9.2998561e+02  -1.0202067e+03  -1.0068900e+03  -1.0497399e+03  -1.0918684e+03
   2.5212606e+00  -9.2998561e+02  -1.0202067e+03  -9.5592113e+02  -1.0055573e+03  -1.0540883e+03
   2.5362681e+00  -9.2998561e+02  -9.4700494e+02  -9.0495231e+02  -9.6137474e+02  -1.0130774e+03
   2.5512756e+00  -7.7264161e+02  -8.6476196e+02  -8.5398349e+02  -9.1622538e+02  -9.6881078e+02
   2.5662831e+00  -7.7264161e+02  -8.6476196e+02  -8.0301467e+02  -8.6107510e+02  -9.2126990e+02
   2.5812906e+00  -7.7264161e+02  -7.7346348e+02  -7.5204584e+02  -8.0592482e+02  -8.7045476e+02
   2.5962981e+00  -7.7264161e+02  -7.7346348e+02  -7.0107702e+02  -7.5077454e+02  -8.1635883e+02
   2.6113057e+00  -5.8051588e+02  -6.7315666e+02  -6.3409928e+02  -6.8741743e+02  -7.5899771e+02
   2.6263132e+00  -5.8051588e+02  -5.6395162e+02  -5.6190985e+02  -6.2141917e+02  -6.9838496e+02
   2.6413207e+00  -5.8051588e+02  -5.6395162e+02  -4.8972041e+02  -5.5542091e+02  -6.3454211e+02
   2.6563282e+00  -3.5443900e+02  -4.4602438e+02  -4.1753098e+02  -4.8497321e+02  -5.6751032e+02
   2.6713357e+00  -3.5443900e+02  -4.4602438e+02  -3.4534154e+02  -4.0856059e+02  -4.9732492e+02
   2.6863432e+00  -3.5443900e+02  -3.1961800e+02  -2.7315210e+02  -3.3214798e+02  -4.2404425e+02
   2.7013507e+00  -9.5875365e+01  -1.8504357e+02  -1.9916604e+02  -2.5481770e+02  -3.4772521e+02
   2.7163582e+00  -9.5875365e+01  -1.8504357e+02  -1.0828738e+02  -1.6875209e+02  -2.6843319e+02
   2.7313657e+00  -9.5875365e+01  -4.2679808e+01  -1.7408714e+01  -8.2686481e+01  -1.8625339e+02
   2.7463732e+00  -9.5875365e+01  -4.2679808e+01   7.3469950e+01   3.3791290e+00  -1.0126558e+02
   2.7613807e+00   1.9226763e+02   1.0702573e+02   1.6434861e+02   9.5989030e+01  -1.3572345e+01
   2.7763882e+00   1.9226763e+02   2.6356037e+02   2.5522728e+02   1.9061519e+02   7.6725008e+01
   2.7913957e+00   1.9226763e+02   2.6356037e+02   3.4610594e+02   2.8524134e+02   1.6951683e+02
   2.8064032e+00   5.0662054e+02   4.2634561e+02   4.4294003e+02   3.8294062e+02   2.6467464e+02
   2.8214107e+00   5.0662054e+02   4.2634561e+02   5.4743527e+02   4.8471725e+02   3.6207520e+02
   2.8364182e+00   5.0662054e+02   5.9474203e+02   6.5193050e+02   5.8649387e+02   4.6157412e+02
   2.8514257e+00   8.4224714e+02   7.6805136e+02   7.5642574e+02   6.8879604e+02   5.6302866e+02
   2.8664332e+00   8.4224714e+02   7.6805136e+02   8.6092098e+02   7.9601915e+02   6.6628881e+02
   2.8814407e+00   8.4224714e+02   9.4552147e+02   9.6541622e+02   9.0324225e+02   7.7118816e+02
   2.8964482e+00   8.4224714e+02   9.4552147e+02   1.0699115e+03   1.0104654e+03   8.7756585e+02
   2.9114557e+00   1.1939558e+03   1.1263515e+03   1.1794957e+03   1.1203443e+03   9.8524295e+02
   2.9264632e+00   1.1939558e+03   1.3096973e+03   1.2903354e+03   1.2310650e+03   1.0940432e+03
   2.9414707e+00   1.1939558e+03   1.3096973e+03   1.4011750e+03   1.3417858e+03   1.2037847e+03
   2.9564782e+00   1.5550150e+03   1.4946776e+03   1.5120147e+03   1.4530735e+03   1.3142731e+03
   2.9714857e+00   1.5550150e+03   1.4946776e+03   1.6228544e+03   1.5651471e+03   1.4253203e+03
   2.9864932e+00   1.5550150e+03   1.6803838e+03   1.7336940e+03   1.6772206e+03   1.5367241e+03
   3.0015008e+00   1.9186792e+03   1.8658832e+03   1.8445232e+03   1.7891699e+03   1.6482867e+03
   3.0165083e+00   1.9186792e+03   1.8658832e+03   1.9530451e+03   1.9003332e+03   1.7598076e+03
   3.0315158e+00   1.9186792e+03   2.0502318e+03   2.0615670e+03   2.0114965e+03   1.8710780e+03
   3.0465233e+00   1.9186792e+03   2.0502318e+03   2.1700889e+03   2.1226598e+03   1.9818968e+03
   3.0615308e+00   2.2776088e+03   2.2324819e+03   2.2786108e+03   2.2313227e+03   2.0920538e+03
   3.0765383e+00   2.2776088e+03   2.4116886e+03   2.3871327e+03   2.3392743e+03   2.2013453e+03
   3.0915458e+00   2.2776088e+03   2.4116886e+03   2.4956546e+03   2.4472259e+03   2.3095688e+03
   3.1065533e+00   2.6247330e+03   2.5869238e+03   2.5995428e+03   2.5527725e+03   2.4165177e+03
   3.1215608e+00   2.6247330e+03   2.5869238e+03   2.6968839e+03   2.6552690e+03   2.5219961e+03
   3.1365683e+00   2.6247330e+03   2.7572829e+03   2.7942249e+03   2.7577655e+03   2.6258036e+03
   3.1515758e+00   2.9527910e+03   2.9218942e+03   2.8915660e+03   2.8594346e+03   2.7277496e+03
   3.1665833e+00   2.9527910e+03   2.9218942e+03   2.9889070e+03   2.9543743e+03   2.8276479e+03
   3.1815908e+00   2.9527910e+03   3.0799312e+03   3.0862481e+03   3.0493140e+03   2.9253132e+03
   3.1965983e+00   2.9527910e+03   3.0799312e+03   3.1835891e+03   3.1442537e+03   3.0205733e+03
   3.2116058e+00   3.2554223e+03   3.2306194e+03   3.2665490e+03   3.2318906e+03   3.1132563e+03
   3.2266133e+00   3.2554223e+03   3.3732454e+03   3.3450728e+03   3.3174188e+03   3.2032031e+03
   3.2416208e+00   3.2554223e+03   3.3732454e+03   3.4235967e+03   3.4029469e+03   3.2902620e+03
   3.2566283e+00   3.5267409e+03   3.5071669e+03   3.5021206e+03   3.4835903e+03   3.3742875e+03
   3.2716358e+00   3.5267409e+03   3.5071669e+03   3.5806444e+03   3.5581757e+03   3.4551481e+03
   3.2866433e+00   3.5267409e+03   3.6318198e+03   3.6591683e+03   3.6327610e+03   3.5327186e+03
   3.3016508e+00   3.7622211e+03   3.7467233e+03   3.7351645e+03   3.7059626e+03   3.6068878e+03
   3.3166583e+00   3.7622211e+03   3.7467233e+03   3.7898064e+03   3.7684729e+03   3.6775544e+03
   3.3316658e+00   3.7622211e+03   3.8514902e+03   3.8444483e+03   3.8309833e+03   3.7446289e+03
   3.3466733e+00   3.7622211e+03   3.8514902e+03   3.8990902e+03   3.8934937e+03   3.8080347e+03
   3.3616808e+00   3.9581742e+03   3.9458273e+03   3.9537321e+03   3.9459906e+03   3.8677074e+03
   3.3766883e+00   3.9581742e+03   4.0295420e+03   4.0083741e+03   3.9957596e+03   3.9235960e+03
   3.3916958e+00   3.9581742e+03   4.0295420e+03   4.0630160e+03   4.0455287e+03   3.9756612e+03
   3.4067034e+00   4.1127470e+03   4.1025449e+03   4.1063085e+03   4.0894466e+03   4.0238794e+03
   3.4217109e+00   4.1127470e+03   4.1025449e+03   4.1355526e+03   4.1262919e+03   4.0682376e+03
   3.4367184e+00   4.1127470e+03   4.1648490e+03   4.1647966e+03   4.1631372e+03   4.1087396e+03
   3.4517259e+00   4.2252761e+03   4.2165723e+03   4.1940406e+03   4.1984438e+03   4.1454003e+03
   3.4667334e+00   4.2252761e+03   4.2165723e+03   4.2232847e+03   4.2226943e+03   4.1782468e+03
   3.4817409e+00   4.2252761e+03   4.2579336e+03   4.2525287e+03   4.2469447e+03   4.2073244e+03
   3.4967484e+00   4.2252761e+03   4.2579336e+03   4.2817728e+03   4.2711951e+03   4.2326853e+03
   3.5117559e+00   4.2969618e+03   4.2892517e+03   4.2928563e+03   4.2861588e+03   4.2544007e+03
   3.5267634e+00   4.2969618e+03   4.3109387e+03   4.2990389e+03   4.2986244e+03   4.2725500e+03
   3.5417709e+00   4.2969618e+03   4.3109387e+03   4.3052214e+03   4.3110900e+03   4.2872233e+03
   3.5567784e+00   4.3303199e+03   4.3234958e+03   4.3114040e+03   4.3187341e+03   4.2985285e+03
   3.5717859e+00   4.3303199e+03   4.3234958e+03   4.3175866e+03   4.3206610e+03   4.3065767e+03
   3.5867934e+00   4.3303199e+03   4.3275043e+03   4.3237692e+03   4.3225879e+03   4.3114969e+03
   3.6018009e+00   4.3293399e+03   4.3236186e+03   4.3276860e+03   4.3234133e+03   4.3134226e+03
   3.6168084e+00   4.3293399e+03   4.3236186e+03   4.3164465e+03   4.3164155e+03   4.3124951e+03
   3.6318159e+00   4.3293399e+03   4.3125541e+03   4.3052070e+03   4.3094178e+03   4.3088705e+03
   3.6468234e+00   4.3293399e+03   4.3125541e+03   4.2939676e+03   4.3024200e+03   4.3027040e+03
   3.6618309e+00   4.2991542e+03   4.2950781e+03   4.2827281e+03   4.2898241e+03   4.2941651e+03
   3.6768384e+00   4.2991542e+03   4.2719970e+03   4.2714886e+03   4.2757777e+03   4.2834230e+03
   3.6918459e+00   4.2991542e+03   4.2719970e+03   4.2602492e+03   4.2617314e+03   4.2706515e+03
   3.7068534e+00   4.2456969e+03   4.2441429e+03   4.2443350e+03   4.2453871e+03   4.2560330e+03
   3.7218609e+00   4.2456969e+03   4.2441429e+03   4.2232786e+03   4.2263186e+03   4.2397460e+03
   3.7368684e+00   4.2456969e+03   4.2123623e+03   4.2022223e+03   4.2072501e+03   4.2219763e+03
   3.7518759e+00   4.1755025e+03   4.1774999e+03   4.1811659e+03   4.1878061e+03   4.2029057e+03
   3.7668834e+00   4.1755025e+03   4.1774999e+03   4.1601095e+03   4.1657495e+03   4.1827158e+03
   3.7818909e+00   4.1755025e+03   4.1403872e+03   4.1390532e+03   4.1436929e+03   4.1615897e+03
   3.7968984e+00   4.1755025e+03   4.1403872e+03   4.1179968e+03   4.1216363e+03   4.1397030e+03
   3.8119060e+00   4.0950202e+03   4.1018280e+03   4.0950467e+03   4.0987586e+03   4.1172321e+03
   3.8269135e+00   4.0950202e+03   4.0625848e+03   4.0718450e+03   4.0756388e+03   4.0943449e+03
   3.8419210e+00   4.0950202e+03   4.0625848e+03   4.0486432e+03   4.0525191e+03   4.0712039e+03
   3.8569285e+00   4.0105875e+03   4.0233676e+03   4.0254414e+03   4.0296938e+03   4.0479670e+03
   3.8719360e+00   4.0105875e+03   4.0233676e+03   4.0022396e+03   4.0071822e+03   4.0247813e+03
   3.8869435e+00   4.0105875e+03   3.9848213e+03   3.9790379e+03   3.9846706e+03   4.0017881e+03
   3.9019510e+00   3.9276441e+03   3.9475155e+03   3.9562118e+03   3.9624424e+03   3.9791167e+03
   3.9169585e+00   3.9276441e+03   3.9475155e+03   3.9366667e+03   3.9418676e+03   3.9568870e+03
   3.9319660e+00   3.9276441e+03   3.9119362e+03   3.9171216e+03   3.9212928e+03   3.9352091e+03
   3.9469735e+00   3.9276441e+03   3.9119362e+03   3.8975765e+03   3.9007180e+03   3.9141793e+03
   3.9619810e+00   3.8508004e+03   3.8784771e+03   3.8780315e+03   3.8824164e+03   3.8938846e+03
   3.9769885e+00   3.8508004e+03   3.8474351e+03   3.8584864e+03   3.8646606e+03   3.8743970e+03
   3.9919960e+00   3.8508004e+03   3.8474351e+03   3.8389413e+03   3.8469047e+03   3.8557762e+03
   4.0070035e+00   3.7831106e+03   3.8190059e+03   3.8222329e+03   3.8306844e+03   3.8380701e+03
   4.0220110e+00   3.7831106e+03   3.8190059e+03   3.8088355e+03   3.8161527e+03   3.8213110e+03
   4.0370185e+00   3.7831106e+03   3.7932824e+03   3.7954382e+03   3.8016210e+03   3.8055204e+03
   4.0520260e+00   3.7262906e+03   3.7702554e+03   3.7820408e+03   3.7875267e+03   3.7907041e+03
   4.0670335e+00   3.7262906e+03   3.7702554e+03   3.7686434e+03   3.7761158e+03   3.7768555e+03
   4.0820410e+00   3.7262906e+03   3.7498152e+03   3.7552460e+03   3.7647048e+03   3.7639560e+03
   4.0970485e+00   3.7262906e+03   3.7498152e+03   3.7418486e+03   3.7532938e+03   3.7519723e+03
   4.1120560e+00   3.6803393e+03   3.7317576e+03   3.7324735e+03   3.7439523e+03   3.7408614e+03
   4.1270635e+00   3.6803393e+03   3.7157889e+03   3.7239755e+03   3.7351039e+03   3.7305664e+03
   4.1420710e+00   3.6803393e+03   3.7157889e+03   3.7154775e+03   3.7262555e+03   3.7210203e+03
   4.1570785e+00   3.6438804e+03   3.7015363e+03   3.7069795e+03   3.7181571e+03   3.7121460e+03
   4.1720860e+00   3.6438804e+03   3.7015363e+03   3.6984815e+03   3.7109067e+03   3.7038563e+03
   4.1870935e+00   3.6438804e+03   3.6885565e+03   3.6899835e+03   3.7036563e+03   3.6960558e+03
   4.2021011e+00   3.6141332e+03   3.6763492e+03   3.6816928e+03   3.6964492e+03   3.6886409e+03
   4.2171086e+00   3.6141332e+03   3.6763492e+03   3.6738744e+03   3.6895505e+03   3.6815019e+03
   4.2321161e+00   3.6141332e+03   3.6643692e+03   3.6660561e+03   3.6826519e+03   3.6745224e+03
   4.2471236e+00   3.6141332e+03   3.6643692e+03   3.6582378e+03   3.6757532e+03   3.6675827e+03
   4.2621311e+00   3.5873883e+03   3.6520416e+03   3.6504195e+03   3.6679765e+03   3.6605580e+03
   4.2771386e+00   3.5873883e+03   3.6387757e+03   3.6426012e+03   3.6600218e+03   3.6533223e+03
   4.2921461e+00   3.5873883e+03   3.6387757e+03   3.6347829e+03   3.6520671e+03   3.6457492e+03
   4.3071536e+00   3.5591957e+03   3.6239818e+03   3.6248620e+03   3.6428997e+03   3.6377095e+03
   4.3221611e+00   3.5591957e+03   3.6239818e+03   3.6123210e+03   3.6324741e+03   3.6290788e+03
   4.3371686e+00   3.5591957e+03   3.6070848e+03   3.5997800e+03   3.6220485e+03   3.6197308e+03
   4.3521761e+00   3.5249845e+03   3.5875408e+03   3.5872390e+03   3.6110271e+03   3.6095461e+03
   4.3671836e+00   3.5249845e+03   3.5875408e+03   3.5746980e+03   3.5968540e+03   3.5984096e+03
   4.3821911e+00   3.5249845e+03   3.5648496e+03   3.5621570e+03   3.5826810e+03   3.5862084e+03
   4.3971986e+00   3.5249845e+03   3.5648496e+03   3.5496160e+03   3.5685080e+03   3.5728409e+03
   4.4122061e+00   3.4803146e+03   3.5385693e+03   3.5297323e+03   3.5504104e+03   3.5582078e+03
   4.4272136e+00   3.4803146e+03   3.5083263e+03   3.5080731e+03   3.5314833e+03   3.5422225e+03
   4.4422211e+00   3.4803146e+03   3.5083263e+03   3.4864139e+03   3.5125563e+03   3.5248069e+03
   4.4572286e+00   3.4215839e+03   3.4738270e+03   3.4647548e+03   3.4909766e+03   3.5058895e+03
   4.4722361e+00   3.4215839e+03   3.4738270e+03   3.4430956e+03   3.4666707e+03   3.4854143e+03
   4.4872436e+00   3.4215839e+03   3.4348632e+03   3.4214364e+03   3.4423649e+03   3.4633311e+03
   4.5022511e+00   3.3460345e+03   3.3913202e+03   3.3981744e+03   3.4171654e+03   3.4396059e+03
   4.5172586e+00   3.3460345e+03   3.3913202e+03   3.3657844e+03   3.3872972e+03   3.4142154e+03
   4.5322661e+00   3.3460345e+03   3.3431779e+03   3.3333944e+03   3.3574291e+03   3.3871460e+03
   4.5472736e+00   3.3460345e+03   3.3431779e+03   3.3010044e+03   3.3275609e+03   3.3584008e+03
   4.5622811e+00   3.2525175e+03   3.2905130e+03   3.2686144e+03   3.2933279e+03   3.3279906e+03
   4.5772886e+00   3.2525175e+03   3.2334959e+03   3.2362244e+03   3.2581847e+03   3.2959426e+03
   4.5922961e+00   3.2525175e+03   3.2334959e+03   3.2038345e+03   3.2230416e+03   3.2622951e+03
   4.6073037e+00   3.1410192e+03   3.1723877e+03   3.1670266e+03   3.1856447e+03   3.2270965e+03
   4.6223112e+00   3.1410192e+03   3.1723877e+03   3.1257407e+03   3.1459454e+03   3.1904097e+03
   4.6373187e+00   3.1410192e+03   3.1075324e+03   3.0844548e+03   3.1062461e+03   3.1523055e+03
   4.6523262e+00   3.0134237e+03   3.0393488e+03   3.0431688e+03   3.0659906e+03   3.1128679e+03
   4.6673337e+00   3.0134237e+03   3.0393488e+03   3.0018829e+03   3.0228179e+03   3.0721894e+03
   4.6823412e+00   3.0134237e+03   2.9683192e+03   2.9605970e+03   2.9796451e+03   3.0303708e+03
   4.6973487e+00   3.0134237e+03   2.9683192e+03   2.9193111e+03   2.9364724e+03   2.9875225e+03
   4.7123562e+00   2.8725152e+03   2.8949774e+03   2.8743141e+03   2.8915288e+03   2.9437597e+03
   4.7273637e+00   2.8725152e+03   2.8198942e+03   2.8286922e+03   2.8462084e+03   2.8992055e+03
   4.7423712e+00   2.8725152e+03   2.8198942e+03   2.7830703e+03   2.8008880e+03   2.8539872e+03
   4.7573787e+00   2.7226184e+03   2.7436631e+03   2.7374485e+03   2.7552341e+03   2.8082346e+03
   4.7723862e+00   2.7226184e+03   2.7436631e+03   2.6918266e+03   2.7092003e+03   2.7620814e+03
   4.7873937e+00   2.7226184e+03   2.6668843e+03   2.6462047e+03   2.6631665e+03   2.7156608e+03
   4.8024012e+00   2.5682730e+03   2.5901496e+03   2.6006257e+03   2.6172647e+03   2.6691070e+03
   4.8174087e+00   2.5682730e+03   2.5901496e+03   2.5561343e+03   2.5719052e+03   2.6225519e+03
   4.8324162e+00   2.5682730e+03   2.5140264e+03   2.5116429e+03   2.5265458e+03   2.5761247e+03
   4.8474237e+00   2.5682730e+03   2.5140264e+03   2.4671516e+03   2.4811863e+03   2.5299502e+03
   4.8624312e+00   2.4145611e+03   2.4390434e+03   2.4226602e+03   2.4374113e+03   2.4841485e+03
   4.8774387e+00   2.4145611e+03   2.3656764e+03   2.3781688e+03   2.3939287e+03   2.4388321e+03
   4.8924462e+00   2.4145611e+03   2.3656764e+03   2.3336774e+03   2.3504461e+03   2.3941064e+03
   4.9074537e+00   2.2657790e+03   2.2943366e+03   2.2917538e+03   2.3083561e+03   2.3500683e+03
   4.9224612e+00   2.2657790e+03   2.2943366e+03   2.2525839e+03   2.2676401e+03   2.3068043e+03
   4.9374687e+00   2.2657790e+03   2.2253600e+03   2.2134139e+03   2.2269240e+03   2.2643915e+03
   4.9524762e+00   2.1256910e+03   2.1589993e+03   2.1742440e+03   2.1867670e+03   2.2228945e+03
   4.9674837e+00   2.1256910e+03   2.1589993e+03   2.1350740e+03   2.1493167e+03   2.1823670e+03
   4.9824912e+00   2.1256910e+03   2.0954183e+03   2.0959041e+03   2.1118663e+03   2.1428505e+03
   4.9974987e+00   2.1256910e+03   2.0954183e+03   2.0567342e+03   2.0744159e+03   2.1043731e+03
   5.0125063e+00   1.9964811e+03   2.0346893e+03   2.0230762e+03   2.0397569e+03   2.0669521e+03
   5.0275138e+00   1.9964811e+03   1.9767926e+03   1.9905190e+03   2.0056413e+03   2.0305901e+03
   5.0425213e+00   1.9964811e+03   1.9767926e+03   1.9579618e+03   1.9715256e+03   1.9952777e+03
   5.0575288e+00   1.8791609e+03   1.9216201e+03   1.9254046e+03   1.9389278e+03   1.9609951e+03
   5.0725363e+00   1.8791609e+03   1.9216201e+03   1.8928475e+03   1.9078036e+03   1.9277074e+03
   5.0875438e+00   1.8791609e+03   1.8689809e+03   1.8602903e+03   1.8766794e+03   1.8953730e+03
   5.1025513e+00   1.7729548e+03   1.8186097e+03   1.8286196e+03   1.8459549e+03   1.8639362e+03
   5.1175588e+00   1.7729548e+03   1.8186097e+03   1.8007840e+03   1.8171357e+03   1.8333319e+03
   5.1325663e+00   1.7729548e+03   1.7701784e+03   1.7729483e+03   1.7883165e+03   1.8034902e+03
   5.1475738e+00   1.7729548e+03   1.7701784e+03   1.7451126e+03   1.7594974e+03   1.7743286e+03
   5.1625813e+00   1.6760342e+03   1.7233091e+03   1.7172769e+03   1.7318415e+03   1.7457640e+03
   5.1775888e+00   1.6760342e+03   1.6775884e+03   1.6894412e+03   1.7044062e+03   1.7177036e+03
   5.1925963e+00   1.6760342e+03   1.6775884e+03   1.6616055e+03   1.6769710e+03   1.6900513e+03
   5.2076038e+00   1.5853176e+03   1.6325843e+03   1.6343388e+03   1.6497123e+03   1.6627127e+03
   5.2226113e+00   1.5853176e+03   1.6325843e+03   1.6074334e+03   1.6226465e+03   1.6355868e+03
   5.2376188e+00   1.5853176e+03   1.5878615e+03   1.5805280e+03   1.5955806e+03   1.6085786e+03
   5.2526263e+00   1.4975614e+03   1.5429984e+03   1.5536227e+03   1.5683941e+03   1.5815904e+03
   5.2676338e+00   1.4975614e+03   1.5429984e+03   1.5267173e+03   1.5407350e+03   1.5545274e+03
   5.2826413e+00   1.4975614e+03   1.4976018e+03   1.4998119e+03   1.5130758e+03   1.5273036e+03
   5.2976488e+00   1.4975614e+03   1.4976018e+03   1.4729065e+03   1.4854167e+03   1.4998322e+03
   5.3126563e+00   1.4092532e+03   1.4513211e+03   1.4438935e+03   1.4565764e+03   1.4720388e+03
   5.3276638e+00   1.4092532e+03   1.4038606e+03   1.4144169e+03   1.4275463e+03   1.4438522e+03
   5.3426713e+00   1.4092532e+03   1.4038606e+03   1.3849404e+03   1.3985163e+03   1.4152091e+03
   5.3576788e+00   1.3177414e+03   1.3549888e+03   1.3554639e+03   1.3685137e+03   1.3860597e+03
   5.3726863e+00   1.3177414e+03   1.3549888e+03   1.3259873e+03   1.3376276e+03   1.3563582e+03
   5.3876938e+00   1.3177414e+03   1.3045452e+03   1.2965108e+03   1.3067415e+03   1.3260739e+03
   5.4027014e+00   1.2209167e+03   1.2524451e+03   1.2663168e+03   1.2754728e+03   1.2951829e+03
   5.4177089e+00   1.2209167e+03   1.2524451e+03   1.2329423e+03   1.2425873e+03   1.2636711e+03
   5.4327164e+00   1.2209167e+03   1.1986794e+03   1.1995677e+03   1.2097017e+03   1.2315393e+03
   5.4477239e+00   1.2209167e+03   1.1986794e+03   1.1661931e+03   1.1768161e+03   1.1987930e+03
   5.4627314e+00   1.1181554e+03   1.1433137e+03   1.1328186e+03   1.1423982e+03   1.1654527e+03
   5.4777389e+00   1.1181554e+03   1.0864828e+03   1.0994440e+03   1.1077222e+03   1.1315449e+03
   5.4927464e+00   1.1181554e+03   1.0864828e+03   1.0660694e+03   1.0730462e+03   1.0971044e+03
   5.5077539e+00   1.0095802e+03   1.0283842e+03   1.0312990e+03   1.0377023e+03   1.0621786e+03
   5.5227614e+00   1.0095802e+03   1.0283842e+03   9.9536250e+02   1.0017423e+03   1.0268166e+03
   5.5377689e+00   1.0095802e+03   9.6926690e+02   9.5942601e+02   9.6578228e+02   9.9107950e+02
   5.5527764e+00   8.9671495e+02   9.0942263e+02   9.2348952e+02   9.2972291e+02   9.5502973e+02
   5.5677839e+00   8.9671495e+02   9.0942263e+02   8.8755302e+02   8.9319808e+02   9.1873395e+02
   5.5827914e+00   8.9671495e+02   8.4917135e+02   8.5161653e+02   8.5667325e+02   8.8226647e+02
   5.5977989e+00   8.9671495e+02   8.4917135e+02   8.1568004e+02   8.2014842e+02   8.4569815e+02
   5.6128064e+00   7.8134867e+02   7.8884847e+02   7.8006806e+02   7.8384675e+02   8.0910643e+02
   5.6278139e+00   7.8134867e+02   7.2879235e+02   7.4452001e+02   7.4756825e+02   7.7256447e+02
   5.6428214e+00   7.8134867e+02   7.2879235e+02   7.0897197e+02   7.1128975e+02   7.3614430e+02
   5.6578289e+00   6.6599041e+02   6.6932946e+02   6.7342392e+02   6.7556736e+02   6.9991971e+02
   5.6728364e+00   6.6599041e+02   6.6932946e+02   6.3787588e+02   6.4031453e+02   6.6395575e+02
   5.6878439e+00   6.6599041e+02   6.1076465e+02   6.0232784e+02   6.0506171e+02   6.2831885e+02
   5.7028514e+00   5.5253826e+02   5.5336407e+02   5.6753881e+02   5.7015281e+02   5.9306594e+02
   5.7178589e+00   5.5253826e+02   5.5336407e+02   5.3509049e+02   5.3655696e+02   5.5824819e+02
   5.7328664e+00   5.5253826e+02   4.9735945e+02   5.0264217e+02   5.0296110e+02   5.2391445e+02
   5.7478739e+00   5.5253826e+02   4.9735945e+02   4.7019385e+02   4.6936524e+02   4.9010044e+02
   5.7628814e+00   4.4301257e+02   4.4291163e+02   4.3774553e+02   4.3757091e+02   4.5684065e+02
   5.7778889e+00   4.4301257e+02   3.9015844e+02   4.0529721e+02   4.0602372e+02   4.2415646e+02
   5.7928964e+00   4.4301257e+02   3.9015844e+02   3.7284889e+02   3.7447653e+02   3.9206132e+02
   5.8079040e+00   3.3836773e+02   3.3912527e+02   3.4311175e+02   3.4412315e+02   3.6056515e+02
   5.8229115e+00   3.3836773e+02   3.3912527e+02   3.1470423e+02   3.1472294e+02   3.2966266e+02
   5.8379190e+00   3.3836773e+02   2.8985637e+02   2.8629671e+02   2.8532274e+02   2.9934761e+02
   5.8529265e+00   2.3958889e+02   2.4221452e+02   2.5788920e+02   2.5638472e+02   2.6960010e+02
   5.8679340e+00   2.3958889e+02   2.4221452e+02   2.2948168e+02   2.2892121e+02   2.4039230e+02
   5.8829415e+00   2.3958889e+02   1.9615404e+02   2.0107417e+02   2.0145769e+02   2.1169525e+02
   5.8979490e+00   2.3958889e+02   1.9615404e+02   1.7266665e+02   1.7399417e+02   1.8346470e+02
   5.9129565e+00   1.4583511e+02   1.5149853e+02   1.4789471e+02   1.4792442e+02   1.5565928e+02
   5.9279640e+00   1.4583511e+02   1.0837796e+02   1.2235183e+02   1.2192774e+02   1.2822554e+02
   5.9429715e+00   1.4583511e+02   1.0837796e+02   9.6808938e+01   9.5931071e+01   1.0109950e+02
   5.9579790e+00   5.5367371e+01   6.6479585e+01   7.1266050e+01   7.0549261e+01   7.4224428e+01
   5.9729865e+00   5.5367371e+01   6.6479585e+01   4.5723162e+01   4.5357262e+01   4.7551422e+01
   5.9879940e+00   5.5367371e+01   2.5308160e+01   2.0180273e+01   2.0165263e+01   2.0999838e+01


==> P3X.txt <==
   0.0000000e+00   6.4671746e-01  -3.8631755e-03
   1.2506253e-02   6.4671746e-01   7.1735399e-01
   2.5012506e-02   1.2747810e+00   1.4407606e+00
   3.7518759e-02   2.5182444e+00   2.1597281e+00
   5.0025013e-02   3.3040996e+00   2.8701528e+00
   6.2531266e-02   3.3040996e+00   3.5882315e+00
   7.5037519e-02   3.3040996e+00   4.3063102e+00
   8.7543772e-02   4.7619469e+00   5.0095140e+00
   1.0005003e-01   5.8647766e+00   5.7207092e+00
   1.1255628e-01   6.3677221e+00   6.3901757e+00
   1.2506253e-01   6.3677221e+00   7.0596421e+00
   1.3756878e-01   7.4944225e+00   7.7291086e+00
   1.5007504e-01   7.4944225e+00   8.3985751e+00
   1.6258129e-01   8.0000096e+00   9.0162413e+00
   1.7508754e-01   8.6289188e+00   9.6789667e+00
   1.8759380e-01   1.0663871e+01   1.0348642e+01
   2.0010005e-01   1.0932914e+01   1.0893357e+01
   2.1260630e-01   1.0932914e+01   1.1444865e+01
   2.2511256e-01   1.0932914e+01   1.1996374e+01
   2.3761881e-01   1.1606196e+01   1.2547882e+01
   2.5012506e-01   1.2356798e+01   1.3099391e+01
   2.6263132e-01   1.2356798e+01   1.3650899e+01
   2.7513757e-01   1.2763325e+01   1.4086379e+01
   2.8764382e-01   1.2903308e+01   1.4581829e+01
   3.0015008e-01   1.3768682e+01   1.5002316e+01
   3.1265633e-01   1.4160818e+01   1.5562780e+01
   3.2516258e-01   1.4160818e+01   1.5930449e+01
   3.3766883e-01   1.4160818e+01   1.6298118e+01
   3.5017509e-01   1.4322650e+01   1.6671910e+01
   3.6268134e-01   1.4683611e+01   1.7053417e+01
   3.7518759e-01   1.4683611e+01   1.7434923e+01
   3.8769385e-01   1.4893086e+01   1.7689508e+01
   4.0020010e-01   1.4893086e+01   1.7963073e+01
   4.1270635e-01   1.5051628e+01   1.8352842e+01
   4.2521261e-01   1.5051628e+01   1.8538804e+01
   4.3771886e-01   1.5066510e+01   1.8724766e+01
   4.5022511e-01   1.4970420e+01   1.8910728e+01
   4.6273137e-01   1.4908911e+01   1.9096690e+01
   4.7523762e-01   1.4679120e+01   1.9280359e+01
   4.8774387e-01   1.4740972e+01   1.9294595e+01
   5.0025013e-01   1.4577531e+01   1.9308830e+01
   5.1275638e-01   1.4577531e+01   1.9323066e+01
   5.2526263e-01   1.3931596e+01   1.9269063e+01
   5.3776888e-01   1.3702346e+01   1.9268927e+01
   5.5027514e-01   1.3702346e+01   1.9268791e+01
   5.6278139e-01   1.3303003e+01   1.9056433e+01
   5.7528764e-01   1.2552908e+01   1.8751691e+01
   5.8779390e-01   1.1672508e+01   1.8566183e+01
   6.0030015e-01   1.1672508e+01   1.8212879e+01
   6.1280640e-01   1.0692061e+01   1.7884100e+01
   6.2531266e-01   1.0692061e+01   1.7454898e+01
   6.3781891e-01   1.0033856e+01   1.7025696e+01
   6.5032516e-01   9.5735602e+00   1.6596494e+01
   6.6283142e-01   6.8787497e+00   1.6049778e+01
   6.7533767e-01   6.8787497e+00   1.5144573e+01
   6.8784392e-01   6.8787497e+00   1.4239367e+01
   7.0035018e-01   3.9567925e+00   1.3334162e+01
   7.1285643e-01   3.0820626e+00   1.2428957e+01
   7.2536268e-01   3.0820626e+00   1.1523752e+01
   7.3786893e-01   1.7242910e+00   1.0178276e+01
   7.5037519e-01  -1.2465733e+00   8.9264680e+00
   7.6288144e-01  -3.7364762e+00   7.4394338e+00
   7.7538769e-01  -4.1539018e+00   5.9523996e+00
   7.8789395e-01  -5.3737441e+00   4.5109621e+00
   8.0040020e-01  -5.3737441e+00   2.6360424e+00
   8.1290645e-01  -1.0716139e+01   7.6112266e-01
   8.2541271e-01  -1.2732851e+01  -1.1137971e+00
   8.3791896e-01  -1.2732851e+01  -2.9887168e+00
   8.5042521e-01  -1.5024139e+01  -5.5990714e+00
   8.6293147e-01  -1.9197871e+01  -7.8382193e+00
   8.7543772e-01  -1.9197871e+01  -1.0403723e+01
   8.8794397e-01  -2.2463560e+01  -1.2969226e+01
   9.0045023e-01  -2.7340669e+01  -1.5710716e+01
   9.1295648e-01  -2.8674465e+01  -1.8845008e+01
   9.2546273e-01  -3.2066912e+01  -2.1979300e+01
   9.3796898e-01  -3.6109553e+01  -2.5113592e+01
   9.5047524e-01  -4.0927695e+01  -2.8247885e+01
   9.6298149e-01  -4.2307167e+01  -3.2184597e+01
   9.7548774e-01  -4.2307167e+01  -3.5540125e+01
   9.8799400e-01  -4.6393747e+01  -3.9713473e+01
   1.0005003e+00  -5.9989817e+01  -4.2996808e+01
   1.0130065e+00  -5.9989817e+01  -4.7413565e+01
   1.0255128e+00  -6.3394861e+01  -5.1212728e+01
   1.0380190e+00  -6.3394861e+01  -5.5658057e+01
   1.0505253e+00  -7.1536058e+01  -6.0103387e+01
   1.0630315e+00  -7.6315761e+01  -6.4548717e+01
   1.0755378e+00  -8.1503282e+01  -6.8987005e+01
   1.0880440e+00  -8.1503282e+01  -7.3438151e+01
   1.1005503e+00  -8.9154990e+01  -7.8132666e+01
   1.1130565e+00  -9.1209720e+01  -8.2801063e+01
   1.1255628e+00  -1.0133157e+02  -8.7506799e+01
   1.1380690e+00  -1.0133157e+02  -9.2212535e+01
   1.1505753e+00  -1.0779033e+02  -9.6893704e+01
   1.1630815e+00  -1.0779033e+02  -1.0158490e+02
   1.1755878e+00  -1.1203522e+02  -1.0614036e+02
   1.1880940e+00  -1.2570600e+02  -1.1079359e+02
   1.2006003e+00  -1.2983906e+02  -1.1510576e+02
   1.2131066e+00  -1.2983906e+02  -1.1941793e+02
   1.2256128e+00  -1.3408406e+02  -1.2373010e+02
   1.2381191e+00  -1.4102294e+02  -1.2717921e+02
   1.2506253e+00  -1.4102294e+02  -1.3127148e+02
   1.2631316e+00  -1.4480362e+02  -1.3462900e+02
   1.2756378e+00  -1.4891276e+02  -1.3739233e+02
   1.2881441e+00  -1.4891276e+02  -1.3997784e+02
   1.3006503e+00  -1.5873507e+02  -1.4318137e+02
   1.3131566e+00  -1.6007803e+02  -1.4539639e+02
   1.3256628e+00  -1.6007803e+02  -1.4761141e+02
   1.3381691e+00  -1.6007803e+02  -1.4982643e+02
   1.3506753e+00  -1.6379744e+02  -1.4962042e+02
   1.3631816e+00  -1.6379744e+02  -1.4976925e+02
   1.3756878e+00  -1.6415529e+02  -1.5072666e+02
   1.3881941e+00  -1.6415529e+02  -1.4871526e+02
   1.4007004e+00  -1.6067992e+02  -1.4670386e+02
   1.4132066e+00  -1.6067992e+02  -1.4469246e+02
   1.4257129e+00  -1.6067992e+02  -1.4268106e+02
   1.4382191e+00  -1.6004821e+02  -1.4072228e+02
   1.4507254e+00  -1.6004821e+02  -1.3885816e+02
   1.4632316e+00  -1.4576934e+02  -1.2696920e+02
   1.4757379e+00  -1.3028818e+02  -1.2824011e+02
   1.4882441e+00  -1.3028818e+02  -1.1936094e+02
   1.5007504e+00  -1.3028818e+02  -1.1048178e+02
   1.5132566e+00  -1.3028818e+02  -1.0160262e+02
   1.5257629e+00  -1.3028818e+02  -9.2723455e+01
   1.5382691e+00  -1.2395195e+02  -8.3844293e+01
   1.5507754e+00  -6.8687048e+01  -7.2702903e+01
   1.5632816e+00  -5.6207156e+01  -5.8420826e+01
   1.5757879e+00  -5.6207156e+01  -4.4138749e+01
   1.5882941e+00  -5.6207156e+01  -2.9856672e+01
   1.6008004e+00  -5.6207156e+01  -1.5574596e+01
   1.6133067e+00  -5.6207156e+01  -1.2925185e+00
   1.6258129e+00  -1.0851994e+01   2.4105452e+01
   1.6383192e+00  -1.0851994e+01   4.0871448e+01
   1.6508254e+00   5.2944095e+01   5.6221900e+01
   1.6633317e+00   5.4016660e+01   7.4776260e+01
   1.6758379e+00   5.4016660e+01   9.8196942e+01
   1.6883442e+00   9.0692595e+01   1.2161762e+02
   1.7008504e+00   1.0926682e+02   1.4503831e+02
   1.7133567e+00   1.0636838e+02   1.6845899e+02
   1.7258629e+00   1.3297361e+02   1.9187967e+02
   1.7383692e+00   2.0636203e+02   2.1916653e+02
   1.7508754e+00   2.0636203e+02   2.4616062e+02
   1.7633817e+00   2.0636203e+02   2.7315471e+02
   1.7758879e+00   2.3264110e+02   3.0014880e+02
   1.7883942e+00   2.3264110e+02   3.2714289e+02
   1.8009005e+00   3.0341657e+02   3.5823256e+02
   1.8134067e+00   3.4153524e+02   3.8618010e+02
   1.8259130e+00   3.9236985e+02   4.1538488e+02
   1.8384192e+00   3.9236985e+02   4.4454268e+02
   1.8509255e+00   4.4851008e+02   4.7370048e+02
   1.8634317e+00   4.4851008e+02   5.0285828e+02
   1.8759380e+00   4.7223678e+02   5.3201607e+02
   1.8884442e+00   4.7223678e+02   5.6117387e+02
   1.9009505e+00   5.5222555e+02   5.8708792e+02
   1.9134567e+00   5.7714272e+02   6.1495348e+02
   1.9259630e+00   5.7714272e+02   6.4155341e+02
   1.9384692e+00   6.1250855e+02   6.6801476e+02
   1.9509755e+00   6.7073829e+02   6.9140237e+02
   1.9634817e+00   6.7073829e+02   7.1478997e+02
   1.9759880e+00   6.7073829e+02   7.3817758e+02
   1.9884942e+00   6.9056116e+02   7.6156519e+02
   2.0010005e+00   6.9056116e+02   7.8495280e+02
   2.0135068e+00   7.4568996e+02   7.9289064e+02
   2.0260130e+00   7.6635604e+02   8.1003805e+02
   2.0385193e+00   7.9457012e+02   8.2693040e+02
   2.0510255e+00   8.0192640e+02   8.4008583e+02
   2.0635318e+00   8.0192640e+02   8.4525129e+02
   2.0760380e+00   8.0192640e+02   8.5041674e+02
   2.0885443e+00   8.1964039e+02   8.5558220e+02
   2.1010505e+00   8.1964039e+02   8.6074766e+02
   2.1135568e+00   8.2588856e+02   8.5732148e+02
   2.1260630e+00   8.2588856e+02   8.4752203e+02
   2.1385693e+00   8.1422038e+02   8.3772259e+02
   2.1510755e+00   8.1422038e+02   8.2792314e+02
   2.1635818e+00   7.9828321e+02   8.0533118e+02
   2.1760880e+00   7.8411648e+02   7.8369484e+02
   2.1885943e+00   7.9627421e+02   7.6493771e+02
   2.2011006e+00   7.1672409e+02   7.3918567e+02
   2.2136068e+00   7.1672409e+02   7.0248576e+02
   2.2261131e+00   7.1672409e+02   6.6578585e+02
   2.2386193e+00   6.8105867e+02   6.3708957e+02
   2.2511256e+00   5.6598490e+02   5.9558042e+02
   2.2636318e+00   5.6598490e+02   5.5407127e+02
   2.2761381e+00   5.6598490e+02   5.1256212e+02
   2.2886443e+00   4.8379748e+02   4.5796317e+02
   2.3011506e+00   4.8379748e+02   3.9623785e+02
   2.3136568e+00   4.8379748e+02   3.3451253e+02
   2.3261631e+00   4.0314377e+02   2.7278722e+02
   2.3386693e+00   1.7060034e+02   2.0103330e+02
   2.3511756e+00   1.7060034e+02   1.3037018e+02
   2.3636818e+00   1.7060034e+02   5.9707063e+01
   2.3761881e+00   5.9600967e+01  -1.5065371e+01
   2.3886943e+00  -6.4262422e+01  -9.9733728e+01
   2.4012006e+00  -1.5780731e+02  -1.8149543e+02
   2.4137069e+00  -1.5780731e+02  -2.6670630e+02
   2.4262131e+00  -1.5780731e+02  -3.5191718e+02
   2.4387194e+00  -3.7054639e+02  -4.4962793e+02
   2.4512256e+00  -5.2968847e+02  -5.3594804e+02
   2.4637319e+00  -7.1451503e+02  -6.3413539e+02
   2.4762381e+00  -7.4657518e+02  -7.3064084e+02
   2.4887444e+00  -7.4657518e+02  -8.2897799e+02
   2.5012506e+00  -7.4657518e+02  -9.2731514e+02
   2.5137569e+00  -9.6180676e+02  -1.0256523e+03
   2.5262631e+00  -9.6180676e+02  -1.1239894e+03
   2.5387694e+00  -1.0840012e+03  -1.2259979e+03
   2.5512756e+00  -1.1876944e+03  -1.3240587e+03
   2.5637819e+00  -1.3593208e+03  -1.4204217e+03
   2.5762881e+00  -1.3873048e+03  -1.5200649e+03
   2.5887944e+00  -1.4611779e+03  -1.6196585e+03
   2.6013007e+00  -1.5480990e+03  -1.7188795e+03
   2.6138069e+00  -1.8148796e+03  -1.8117592e+03
   2.6263132e+00  -1.8374887e+03  -1.9046388e+03
   2.6388194e+00  -1.8374887e+03  -1.9975185e+03
   2.6513257e+00  -1.9637060e+03  -2.0903981e+03
   2.6638319e+00  -2.0946417e+03  -2.1747653e+03
   2.6763382e+00  -2.0946417e+03  -2.2558425e+03
   2.6888444e+00  -2.3527554e+03  -2.3406190e+03
   2.7013507e+00  -2.3527554e+03  -2.4119732e+03
   2.7138569e+00  -2.3527554e+03  -2.4833273e+03
   2.7263632e+00  -2.3813817e+03  -2.5546815e+03
   2.7388694e+00  -2.5170232e+03  -2.6196690e+03
   2.7513757e+00  -2.6476249e+03  -2.6804232e+03
   2.7638819e+00  -2.7116656e+03  -2.7394516e+03
   2.7763882e+00  -2.7711728e+03  -2.7822535e+03
   2.7888944e+00  -2.7712505e+03  -2.8386268e+03
   2.8014007e+00  -2.8499872e+03  -2.8750948e+03
   2.8139070e+00  -2.8831659e+03  -2.9115628e+03
   2.8264132e+00  -2.8831659e+03  -2.9480309e+03
   2.8389195e+00  -2.9723887e+03  -2.9833514e+03
   2.8514257e+00  -2.9903092e+03  -2.9947102e+03
   2.8639320e+00  -2.9903092e+03  -3.0060689e+03
   2.8764382e+00  -3.0108978e+03  -3.0174277e+03
   2.8889445e+00  -3.0328525e+03  -3.0287865e+03
   2.9014507e+00  -3.0360169e+03  -3.0194473e+03
   2.9139570e+00  -3.0360169e+03  -3.0259922e+03
   2.9264632e+00  -3.0386344e+03  -3.0033752e+03
   2.9389695e+00  -3.0258492e+03  -2.9860814e+03
   2.9514757e+00  -3.0128111e+03  -2.9709284e+03
   2.9639820e+00  -2.9999036e+03  -2.9551048e+03
   2.9764882e+00  -2.9565094e+03  -2.9202767e+03
   2.9889945e+00  -2.8967003e+03  -2.8854485e+03
   3.0015008e+00  -2.8960424e+03  -2.8501694e+03
   3.0140070e+00  -2.8960424e+03  -2.8150785e+03
   3.0265133e+00  -2.8226148e+03  -2.7650630e+03
   3.0390195e+00  -2.8174288e+03  -2.7103509e+03
   3.0515258e+00  -2.7288217e+03  -2.6556388e+03
   3.0640320e+00  -2.6279908e+03  -2.6009267e+03
   3.0765383e+00  -2.6279908e+03  -2.5462146e+03
   3.0890445e+00  -2.6246990e+03  -2.4773133e+03
   3.1015508e+00  -2.4802364e+03  -2.4091021e+03
   3.1140570e+00  -2.3443291e+03  -2.3452374e+03
   3.1265633e+00  -2.2398235e+03  -2.2774233e+03
   3.1390695e+00  -2.2398235e+03  -2.2000432e+03
   3.1515758e+00  -2.2398235e+03  -2.1226631e+03
   3.1640820e+00  -2.1078861e+03  -2.0452830e+03
   3.1765883e+00  -1.9951023e+03  -1.9686978e+03
   3.1890945e+00  -1.9638430e+03  -1.8912951e+03
   3.2016008e+00  -1.9638430e+03  -1.8138925e+03
   3.2141071e+00  -1.7405999e+03  -1.7301809e+03
   3.2266133e+00  -1.7405999e+03  -1.6456466e+03
   3.2391196e+00  -1.6496204e+03  -1.5611124e+03
   3.2516258e+00  -1.4975723e+03  -1.4765782e+03
   3.2641321e+00  -1.4381907e+03  -1.3920440e+03
   3.2766383e+00  -1.4381907e+03  -1.3075098e+03
   3.2891446e+00  -1.4198327e+03  -1.2207586e+03
   3.3016508e+00  -1.1566972e+03  -1.1345964e+03
   3.3141571e+00  -1.1566972e+03  -1.0480628e+03
   3.3266633e+00  -1.0623062e+03  -9.6199433e+02
   3.3391696e+00  -9.3962024e+02  -8.7558439e+02
   3.3516758e+00  -9.3962024e+02  -7.8918262e+02
   3.3641821e+00  -7.3126140e+02  -7.0278084e+02
   3.3766883e+00  -7.3126140e+02  -6.1637906e+02
   3.3891946e+00  -5.8889139e+02  -5.3029981e+02
   3.4017009e+00  -5.6964324e+02  -4.4436793e+02
   3.4142071e+00  -4.9295893e+02  -3.5845698e+02
   3.4267134e+00  -2.9206787e+02  -2.7271094e+02
   3.4392196e+00  -2.2515118e+02  -1.8696490e+02
   3.4517259e+00  -2.2515118e+02  -1.0121886e+02
   3.4642321e+00  -5.1273972e+01  -1.6174569e+01
   3.4767384e+00   2.1590457e+01   6.8734492e+01
   3.4892446e+00   1.5326497e+02   1.5364355e+02
   3.5017509e+00   1.5326497e+02   2.3855261e+02
   3.5142571e+00   1.5326497e+02   3.2346168e+02
   3.5267634e+00   2.4290225e+02   4.0798438e+02
   3.5392696e+00   4.7036619e+02   4.9130852e+02
   3.5517759e+00   6.0742346e+02   5.7597876e+02
   3.5642821e+00   6.3339725e+02   6.5968023e+02
   3.5767884e+00   6.3339725e+02   7.4274033e+02
   3.5892946e+00   6.3339725e+02   8.2580043e+02
   3.6018009e+00   8.1248728e+02   9.0886052e+02
   3.6143072e+00   9.9740340e+02   9.9192062e+02
   3.6268134e+00   9.9740340e+02   1.0749807e+03
   3.6393197e+00   1.1005925e+03   1.1550400e+03
   3.6518259e+00   1.1005925e+03   1.2374759e+03
   3.6643322e+00   1.2889779e+03   1.3156426e+03
   3.6768384e+00   1.3367923e+03   1.3963091e+03
   3.6893447e+00   1.4281823e+03   1.4794576e+03
   3.7018509e+00   1.4281823e+03   1.5550054e+03
   3.7143572e+00   1.5304174e+03   1.6305531e+03
   3.7268634e+00   1.6237318e+03   1.7061009e+03
   3.7393697e+00   1.7078529e+03   1.7816487e+03
   3.7518759e+00   1.7078529e+03   1.8571964e+03
   3.7643822e+00   1.7078529e+03   1.9327442e+03
   3.7768884e+00   1.7683800e+03   2.0082920e+03
   3.7893947e+00   2.0029548e+03   2.0664448e+03
   3.8019010e+00   2.1201732e+03   2.1431365e+03
   3.8144072e+00   2.1201732e+03   2.2049636e+03
   3.8269135e+00   2.1201732e+03   2.2667908e+03
   3.8394197e+00   2.2411621e+03   2.3286179e+03
   3.8519260e+00   2.2411621e+03   2.3904451e+03
   3.8644322e+00   2.2884461e+03   2.4522722e+03
   3.8769385e+00   2.4482548e+03   2.5057925e+03
   3.8894447e+00   2.4854655e+03   2.5620184e+03
   3.9019510e+00   2.5628471e+03   2.6118970e+03
   3.9144572e+00   2.5825227e+03   2.6650328e+03
   3.9269635e+00   2.6651947e+03   2.7113649e+03
   3.9394697e+00   2.6939691e+03   2.7576970e+03
   3.9519760e+00   2.6939691e+03   2.8040291e+03
   3.9644822e+00   2.7598060e+03   2.8389475e+03
   3.9769885e+00   2.7598060e+03   2.8738581e+03
   3.9894947e+00   2.8364739e+03   2.9089303e+03
   4.0020010e+00   2.9006796e+03   2.9418128e+03
   4.0145073e+00   2.9158997e+03   2.9699181e+03
   4.0270135e+00   2.9158997e+03   3.0027771e+03
   4.0395198e+00   2.9624535e+03   3.0223743e+03
   4.0520260e+00   3.0101134e+03   3.0477334e+03
   4.0645323e+00   3.0101134e+03   3.0647305e+03
   4.0770385e+00   3.0545212e+03   3.0839542e+03
   4.0895448e+00   3.0556660e+03   3.0987297e+03
   4.1020510e+00   3.0683417e+03   3.1135053e+03
   4.1145573e+00   3.0670362e+03   3.1282809e+03
   4.1270635e+00   3.0837944e+03   3.1324577e+03
   4.1395698e+00   3.0854492e+03   3.1359808e+03
   4.1520760e+00   3.1015724e+03   3.1395038e+03
   4.1645823e+00   3.1015724e+03   3.1430268e+03
   4.1770885e+00   3.0987450e+03   3.1391853e+03
   4.1895948e+00   3.0987450e+03   3.1388209e+03
   4.2021011e+00   3.0987450e+03   3.1384564e+03
   4.2146073e+00   3.0907515e+03   3.1304498e+03
   4.2271136e+00   3.0907515e+03   3.1208749e+03
   4.2396198e+00   3.0806042e+03   3.1119456e+03
   4.2521261e+00   3.0635362e+03   3.1013376e+03
   4.2646323e+00   3.0563564e+03   3.0907297e+03
   4.2771386e+00   3.0179067e+03   3.0736336e+03
   4.2896448e+00   3.0179067e+03   3.0571153e+03
   4.3021511e+00   2.9892952e+03   3.0418195e+03
   4.3146573e+00   2.9892952e+03   3.0198120e+03
   4.3271636e+00   2.9579059e+03   2.9978046e+03
   4.3396698e+00   2.9579059e+03   2.9757971e+03
   4.3521761e+00   2.9098027e+03   2.9537897e+03
   4.3646823e+00   2.8979915e+03   2.9272484e+03
   4.3771886e+00   2.8561333e+03   2.8953693e+03
   4.3896948e+00   2.8561333e+03   2.8686360e+03
   4.4022011e+00   2.7756239e+03   2.8381042e+03
   4.4147074e+00   2.7756239e+03   2.8039256e+03
   4.4272136e+00   2.7385772e+03   2.7709820e+03
   4.4397199e+00   2.7047401e+03   2.7352203e+03
   4.4522261e+00   2.6585103e+03   2.6998472e+03
   4.4647324e+00   2.6219405e+03   2.6632656e+03
   4.4772386e+00   2.6219405e+03   2.6266840e+03
   4.4897449e+00   2.5113741e+03   2.5851229e+03
   4.5022511e+00   2.5113741e+03   2.5390232e+03
   4.5147574e+00   2.4713936e+03   2.4929235e+03
   4.5272636e+00   2.3879305e+03   2.4468238e+03
   4.5397699e+00   2.3879305e+03   2.4007241e+03
   4.5522761e+00   2.3279891e+03   2.3514321e+03
   4.5647824e+00   2.3279891e+03   2.3039089e+03
   4.5772886e+00   2.2380597e+03   2.2484916e+03
   4.5897949e+00   2.1692076e+03   2.1940245e+03
   4.6023012e+00   2.1512068e+03   2.1398610e+03
   4.6148074e+00   2.0299448e+03   2.0888641e+03
   4.6273137e+00   2.0299448e+03   2.0303455e+03
   4.6398199e+00   1.9140956e+03   1.9718269e+03
   4.6523262e+00   1.8598556e+03   1.9133083e+03
   4.6648324e+00   1.8598556e+03   1.8547897e+03
   4.6773387e+00   1.7499063e+03   1.7933926e+03
   4.6898449e+00   1.7499063e+03   1.7291647e+03
   4.7023512e+00   1.6802162e+03   1.6673205e+03
   4.7148574e+00   1.6169937e+03   1.6019591e+03
   4.7273637e+00   1.4801962e+03   1.5365977e+03
   4.7398699e+00   1.4268604e+03   1.4712362e+03
   4.7523762e+00   1.4268604e+03   1.4058748e+03
   4.7648824e+00   1.3526664e+03   1.3370189e+03
   4.7773887e+00   1.2294191e+03   1.2693911e+03
   4.7898949e+00   1.2294191e+03   1.2002188e+03
   4.8024012e+00   1.1759295e+03   1.1322328e+03
   4.8149075e+00   1.0290325e+03   1.0638189e+03
   4.8274137e+00   1.0290325e+03   9.9306127e+02
   4.8399200e+00   9.7098617e+02   9.2230366e+02
   4.8524262e+00   7.7520498e+02   8.5154605e+02
   4.8649325e+00   7.4396795e+02   7.8078844e+02
   4.8774387e+00   7.4396795e+02   7.1003082e+02
   4.8899450e+00   6.9731959e+02   6.3739671e+02
   4.9024512e+00   5.7319214e+02   5.6560193e+02
   4.9149575e+00   4.6502042e+02   4.9378863e+02
   4.9274637e+00   3.7091905e+02   4.2119874e+02
   4.9399700e+00   3.7091905e+02   3.4860886e+02
   4.9524762e+00   3.7091905e+02   2.7601898e+02
   4.9649825e+00   1.3831485e+02   2.0365610e+02
   4.9774887e+00   1.3831485e+02   1.3094223e+02
   4.9899950e+00   1.3831485e+02   5.8228374e+01


==> U3.txt <==
   0.0000000e+00   4.1437290e-02   4.2370099e-02   3.8642948e-02   4.2609637e-02   3.9983589e-02
   1.5007504e-02   4.1496851e-02   4.2404558e-02   3.8823439e-02   4.2657250e-02   4.0035266e-02
   3.0015008e-02   4.1556411e-02   4.2588856e-02   3.9102333e-02   4.2809129e-02   4.0182333e-02
   4.5022511e-02   4.1615972e-02   4.2832510e-02   3.9479628e-02   4.3065273e-02   4.0426693e-02
   6.0030015e-02   4.2220147e-02   4.3199952e-02   3.9955327e-02   4.3423412e-02   4.0770110e-02
   7.5037519e-02   4.2659473e-02   4.3622661e-02   4.0529428e-02   4.3887663e-02   4.1212749e-02
   9.0045023e-02   4.3098799e-02   4.4220489e-02   4.1201931e-02   4.4457231e-02   4.1755518e-02
   1.0505253e-01   4.3678845e-02   4.4876828e-02   4.2078968e-02   4.5133857e-02   4.2399409e-02
   1.2006003e-01   4.4462567e-02   4.5651061e-02   4.2110755e-02   4.5925865e-02   4.3145609e-02
   1.3506753e-01   4.5246290e-02   4.6543010e-02   4.2461864e-02   4.6825629e-02   4.3995482e-02
   1.5007504e-01   4.6053253e-02   4.7498065e-02   4.3132294e-02   4.7831097e-02   4.4950523e-02
   1.6508254e-01   4.7170322e-02   4.8634378e-02   4.4122046e-02   4.8940382e-02   4.6012378e-02
   1.8009005e-01   4.8287391e-02   4.9832977e-02   4.5431121e-02   5.0160873e-02   4.7182821e-02
   1.9509755e-01   4.9404459e-02   5.1154513e-02   4.7059517e-02   5.1492570e-02   4.8463740e-02
   2.1010505e-01   5.0761131e-02   5.2606916e-02   4.9215602e-02   5.2938608e-02   4.9857128e-02
   2.2511256e-01   5.2247935e-02   5.4125581e-02   5.0771781e-02   5.4508402e-02   5.1365063e-02
   2.4012006e-01   5.3734739e-02   5.5842418e-02   5.2430338e-02   5.6200100e-02   5.2989692e-02
   2.5512756e-01   5.5341528e-02   5.7629662e-02   5.4191274e-02   5.8011833e-02   5.4733218e-02
   2.7013507e-01   5.7215091e-02   5.9550032e-02   5.6054588e-02   5.9948364e-02   5.6597878e-02
   2.8514257e-01   5.9088653e-02   6.1614519e-02   5.8020281e-02   6.2009513e-02   5.8585926e-02
   3.0015008e-01   6.0955107e-02   6.3748795e-02   6.0116483e-02   6.4193359e-02   6.0699611e-02
   3.1515758e-01   6.3237668e-02   6.6093403e-02   6.2468605e-02   6.6504658e-02   6.2941160e-02
   3.3016508e-01   6.5520230e-02   6.8514377e-02   6.4989467e-02   6.8950369e-02   6.5312751e-02
   3.4517259e-01   6.7802791e-02   7.1081478e-02   6.7679071e-02   7.1530491e-02   6.7816499e-02
   3.6018009e-01   7.0376146e-02   7.3803412e-02   7.0537414e-02   7.4247184e-02   7.0454425e-02
   3.7518759e-01   7.3082026e-02   7.6599791e-02   7.3564499e-02   7.7106487e-02   7.3228437e-02
   3.9019510e-01   7.5787905e-02   7.9621882e-02   7.6760324e-02   8.0106119e-02   7.6140305e-02
   4.0520260e-01   7.8644013e-02   8.2725770e-02   7.9838570e-02   8.3244294e-02   7.9191638e-02
   4.2021011e-01   8.1784500e-02   8.5983076e-02   8.2951360e-02   8.6523950e-02   8.2383857e-02
   4.3521761e-01   8.4924988e-02   8.9400579e-02   8.6239877e-02   8.9945530e-02   8.5718165e-02
   4.5022511e-01   8.8062446e-02   9.2895573e-02   8.9704121e-02   9.3509137e-02   8.9195529e-02
   4.6523262e-01   9.1639077e-02   9.6623993e-02   9.3344091e-02   9.7216092e-02   9.2816642e-02
   4.8024012e-01   9.5215708e-02   1.0043501e-01   9.7159789e-02   1.0106705e-01   9.6581908e-02
   4.9524762e-01   9.8792338e-02   1.0440082e-01   1.0115121e-01   1.0506202e-01   1.0049140e-01
   5.1025513e-01   1.0266263e-01   1.0852533e-01   1.0527867e-01   1.0920077e-01   1.0454485e-01
   5.2526263e-01   1.0667406e-01   1.1272638e-01   1.0944086e-01   1.1347722e-01   1.0874158e-01
   5.4027014e-01   1.1068550e-01   1.1715464e-01   1.1375281e-01   1.1789282e-01   1.1308053e-01
   5.5527764e-01   1.1482800e-01   1.2166021e-01   1.1821453e-01   1.2244949e-01   1.1756016e-01
   5.7028514e-01   1.1924061e-01   1.2631252e-01   1.2282600e-01   1.2713232e-01   1.2217849e-01
   5.8529265e-01   1.2365322e-01   1.3110897e-01   1.2758723e-01   1.3194618e-01   1.2693299e-01
   6.0030015e-01   1.2804461e-01   1.3597587e-01   1.3254589e-01   1.3689691e-01   1.3182063e-01
   6.1530765e-01   1.3281739e-01   1.4104505e-01   1.3743100e-01   1.4197034e-01   1.3683776e-01
   6.3031516e-01   1.3759017e-01   1.4617779e-01   1.4243528e-01   1.4716167e-01   1.4198015e-01
   6.4532266e-01   1.4236295e-01   1.5143448e-01   1.4755874e-01   1.5247091e-01   1.4724293e-01
   6.6033017e-01   1.4731007e-01   1.5680429e-01   1.5280139e-01   1.5789962e-01   1.5262053e-01
   6.7533767e-01   1.5238489e-01   1.6223019e-01   1.5816321e-01   1.6341382e-01   1.5810670e-01
   6.9034517e-01   1.5745972e-01   1.6780621e-01   1.6364422e-01   1.6901893e-01   1.6369442e-01
   7.0535268e-01   1.6256189e-01   1.7342136e-01   1.6926241e-01   1.7472235e-01   1.6937590e-01
   7.2036018e-01   1.6783786e-01   1.7912090e-01   1.7476247e-01   1.8047963e-01   1.7514254e-01
   7.3536768e-01   1.7311383e-01   1.8488036e-01   1.8031712e-01   1.8629719e-01   1.8098491e-01
   7.5037519e-01   1.7832837e-01   1.9066977e-01   1.8592638e-01   1.9218936e-01   1.8689266e-01
   7.6538269e-01   1.8368687e-01   1.9652537e-01   1.9159023e-01   1.9811007e-01   1.9285455e-01
   7.8039020e-01   1.8904538e-01   2.0238256e-01   1.9730867e-01   2.0404832e-01   1.9885842e-01
   7.9539770e-01   1.9440389e-01   2.0826253e-01   2.0308172e-01   2.1000412e-01   2.0489111e-01
   8.1040520e-01   1.9964298e-01   2.1412163e-01   2.0889453e-01   2.1597974e-01   2.1093845e-01
   8.2541271e-01   2.0493077e-01   2.1997183e-01   2.1446817e-01   2.2190264e-01   2.1698526e-01
   8.4042021e-01   2.1021857e-01   2.2576671e-01   2.1998614e-01   2.2778894e-01   2.2301530e-01
   8.5542771e-01   2.1533917e-01   2.3150934e-01   2.2544844e-01   2.3365782e-01   2.2901124e-01
   8.7043522e-01   2.2036913e-01   2.3718665e-01   2.3085507e-01   2.3942072e-01   2.3495464e-01
   8.8544272e-01   2.2539908e-01   2.4273118e-01   2.3620603e-01   2.4508228e-01   2.4082595e-01
   9.0045023e-01   2.3032842e-01   2.4821384e-01   2.4167101e-01   2.5066707e-01   2.4660446e-01
   9.1545773e-01   2.3486202e-01   2.5347631e-01   2.4665055e-01   2.5608245e-01   2.5226830e-01
   9.3046523e-01   2.3939562e-01   2.5861482e-01   2.5141895e-01   2.6131470e-01   2.5779444e-01
   9.4547274e-01   2.4392922e-01   2.6357098e-01   2.5597622e-01   2.6636384e-01   2.6315865e-01
   9.6048024e-01   2.4783998e-01   2.6824833e-01   2.6032235e-01   2.7123662e-01   2.6833550e-01
   9.7548774e-01   2.5161794e-01   2.7279495e-01   2.6445736e-01   2.7581157e-01   2.7329839e-01
   9.9049525e-01   2.5539589e-01   2.7691062e-01   2.6838123e-01   2.8011347e-01   2.7801949e-01
   1.0055028e+00   2.5867700e-01   2.8081160e-01   2.7223109e-01   2.8416910e-01   2.8246980e-01
   1.0205103e+00   2.6138821e-01   2.8438323e-01   2.7535908e-01   2.8783721e-01   2.8661913e-01
   1.0355178e+00   2.6409942e-01   2.8749533e-01   2.7806403e-01   2.9112607e-01   2.9043612e-01
   1.0505253e+00   2.6664081e-01   2.9039162e-01   2.8034595e-01   2.9407136e-01   2.9388826e-01
   1.0655328e+00   2.6794133e-01   2.9260046e-01   2.8220484e-01   2.9653872e-01   2.9694190e-01
   1.0805403e+00   2.6924184e-01   2.9448610e-01   2.8364069e-01   2.9850961e-01   2.9956228e-01
   1.0955478e+00   2.7054236e-01   2.9586659e-01   2.8465350e-01   2.9998404e-01   3.0171358e-01
   1.1105553e+00   2.7045285e-01   2.9657322e-01   2.8529533e-01   3.0097080e-01   3.0335896e-01
   1.1255628e+00   2.6996664e-01   2.9696350e-01   2.8497159e-01   3.0129900e-01   3.0446055e-01
   1.1405703e+00   2.6948044e-01   2.9637004e-01   2.8397117e-01   3.0100065e-01   3.0497958e-01
   1.1555778e+00   2.6802231e-01   2.9532932e-01   2.8229408e-01   3.0010658e-01   3.0487637e-01
   1.1705853e+00   2.6533056e-01   2.9358310e-01   2.7994031e-01   2.9843208e-01   3.0411045e-01
   1.1855928e+00   2.6263881e-01   2.9092213e-01   2.7690987e-01   2.9599380e-01   3.0264058e-01
   1.2006003e+00   2.5967148e-01   2.8783206e-01   2.7344330e-01   2.9283478e-01   3.0042484e-01
   1.2156078e+00   2.5435344e-01   2.8343137e-01   2.6869688e-01   2.8879483e-01   2.9742074e-01
   1.2306153e+00   2.4903540e-01   2.7844826e-01   2.6298981e-01   2.8384758e-01   2.9358529e-01
   1.2456228e+00   2.4371736e-01   2.7254274e-01   2.5632211e-01   2.7799302e-01   2.8887507e-01
   1.2606303e+00   2.3603530e-01   2.6546558e-01   2.4869377e-01   2.7123582e-01   2.8324641e-01
   1.2756378e+00   2.2764048e-01   2.5783998e-01   2.4010479e-01   2.6338592e-01   2.7665541e-01
   1.2906453e+00   2.1924566e-01   2.4856293e-01   2.3055518e-01   2.5448150e-01   2.6905814e-01
   1.3056528e+00   2.0933680e-01   2.3856477e-01   2.2016344e-01   2.4455482e-01   2.6041070e-01
   1.3206603e+00   1.9742804e-01   2.2742251e-01   2.0825590e-01   2.3341481e-01   2.5066941e-01
   1.3356678e+00   1.8551929e-01   2.1485224e-01   1.9510984e-01   2.2107580e-01   2.3979093e-01
   1.3506753e+00   1.7324234e-01   2.0161530e-01   1.8072528e-01   2.0757722e-01   2.2773238e-01
   1.3656828e+00   1.5739378e-01   1.8639479e-01   1.6510221e-01   1.9276275e-01   2.1445155e-01
   1.3806903e+00   1.4154522e-01   1.7032154e-01   1.4824063e-01   1.7661306e-01   1.9990701e-01
   1.3956978e+00   1.2569666e-01   1.5289492e-01   1.3014054e-01   1.5912814e-01   1.8405833e-01
   1.4107054e+00   1.0658022e-01   1.3380636e-01   1.1071911e-01   1.4031095e-01   1.6686621e-01
   1.4257129e+00   8.6399678e-02   1.1394352e-01   8.9660206e-02   1.2000573e-01   1.4829270e-01
   1.4407204e+00   6.6219134e-02   9.1803667e-02   6.7130394e-02   9.8242704e-02   1.2830136e-01
   1.4557279e+00   4.4099823e-02   6.8700872e-02   4.3129677e-02   7.5040668e-02   1.0685748e-01
   1.4707354e+00   1.9257600e-02   4.4069031e-02   1.7658056e-02   5.0269442e-02   8.3928240e-02
   1.4857429e+00  -5.5846216e-03   1.7589245e-02  -9.2844705e-03   2.3939589e-02   5.9482980e-02
   1.5007504e+00  -3.0799371e-02  -9.7495213e-03  -3.7733652e-02  -3.9308979e-03   3.3493344e-02
   1.5157579e+00  -6.0561343e-02  -3.9582168e-02  -6.7875044e-02  -3.3419011e-02   5.9335386e-03
   1.5307654e+00  -9.0323315e-02  -7.0450507e-02  -9.9615867e-02  -6.4537556e-02  -2.3219487e-02
   1.5457729e+00  -1.2008529e-01  -1.0296675e-01  -1.3295612e-01  -9.7286533e-02  -5.3985792e-02
   1.5607804e+00  -1.5357464e-01  -1.3743753e-01  -1.6789580e-01  -1.3167237e-01  -8.6382229e-02
   1.5757879e+00  -1.8840262e-01  -1.7281431e-01  -2.0443491e-01  -1.6772892e-01  -1.2042222e-01
   1.5907954e+00  -2.2323060e-01  -2.1078530e-01  -2.4257345e-01  -2.0545047e-01  -1.5611554e-01
   1.6058029e+00  -2.6006226e-01  -2.4980909e-01  -2.8261131e-01  -2.4484599e-01  -1.9346808e-01
   1.6208104e+00  -2.9998293e-01  -2.9051568e-01  -3.2408976e-01  -2.8588976e-01  -2.3248165e-01
   1.6358179e+00  -3.3990360e-01  -3.3317052e-01  -3.6712637e-01  -3.2858654e-01  -2.7315370e-01
   1.6508254e+00  -3.8007351e-01  -3.7672565e-01  -4.1172114e-01  -3.7296240e-01  -3.1547715e-01
   1.6658329e+00  -4.2495235e-01  -4.2281593e-01  -4.5787407e-01  -4.1893298e-01  -3.5944016e-01
   1.6808404e+00  -4.6983120e-01  -4.6990195e-01  -5.0558516e-01  -4.6649156e-01  -4.0502591e-01
   1.6958479e+00  -5.1471004e-01  -5.1859505e-01  -5.5485440e-01  -5.1563815e-01  -4.5221240e-01
   1.7108554e+00  -5.6285561e-01  -5.6908348e-01  -6.0619329e-01  -5.6638767e-01  -5.0097224e-01
   1.7258629e+00  -6.1238772e-01  -6.2039841e-01  -6.5837264e-01  -6.1855854e-01  -5.5127247e-01
   1.7408704e+00  -6.6191984e-01  -6.7398987e-01  -7.1183969e-01  -6.7219015e-01  -6.0307432e-01
   1.7558779e+00  -7.1290213e-01  -7.2842804e-01  -7.6659442e-01  -7.2733572e-01  -6.5633314e-01
   1.7708854e+00  -7.6658018e-01  -7.8426194e-01  -8.2263685e-01  -7.8371873e-01  -7.1099813e-01
   1.7858929e+00  -8.2025824e-01  -8.4156109e-01  -8.7996697e-01  -8.4136709e-01  -7.6701225e-01
   1.8009005e+00  -8.7387552e-01  -8.9953212e-01  -9.3936251e-01  -9.0036989e-01  -8.2431204e-01
   1.8159080e+00  -9.3097616e-01  -9.5928750e-01  -9.9906791e-01  -9.6040189e-01  -8.8282749e-01
   1.8309155e+00  -9.8807680e-01  -1.0196343e+00  -1.0595163e+00  -1.0214311e+00  -9.4248200e-01
   1.8459230e+00  -1.0451774e+00  -1.0810098e+00  -1.1207076e+00  -1.0834574e+00  -1.0031922e+00
   1.8609305e+00  -1.1037236e+00  -1.1433196e+00  -1.1826418e+00  -1.1465061e+00  -1.0648679e+00
   1.8759380e+00  -1.1632973e+00  -1.2060564e+00  -1.2453190e+00  -1.2101078e+00  -1.1274119e+00
   1.8909455e+00  -1.2228709e+00  -1.2698302e+00  -1.3087392e+00  -1.2743610e+00  -1.1907205e+00
   1.9059530e+00  -1.2824974e+00  -1.3338258e+00  -1.3738912e+00  -1.3393687e+00  -1.2546825e+00
   1.9209605e+00  -1.3433534e+00  -1.3983158e+00  -1.4380555e+00  -1.4045466e+00  -1.3191802e+00
   1.9359680e+00  -1.4042094e+00  -1.4629961e+00  -1.5021108e+00  -1.4699536e+00  -1.3840889e+00
   1.9509755e+00  -1.4645077e+00  -1.5277629e+00  -1.5660568e+00  -1.5357478e+00  -1.4492769e+00
   1.9659830e+00  -1.5252304e+00  -1.5925594e+00  -1.6298938e+00  -1.6013368e+00  -1.5146059e+00
   1.9809905e+00  -1.5859531e+00  -1.6570930e+00  -1.6936215e+00  -1.6666568e+00  -1.5799308e+00
   1.9959980e+00  -1.6466757e+00  -1.7214204e+00  -1.7572402e+00  -1.7317078e+00  -1.6451000e+00
   2.0110055e+00  -1.7054424e+00  -1.7849882e+00  -1.8217035e+00  -1.7965159e+00  -1.7099556e+00
   2.0260130e+00  -1.7643802e+00  -1.8482103e+00  -1.8837212e+00  -1.8603281e+00  -1.7743333e+00
   2.0410205e+00  -1.8233181e+00  -1.9102093e+00  -1.9445128e+00  -1.9233038e+00  -1.8380630e+00
   2.0560280e+00  -1.8800723e+00  -1.9713525e+00  -2.0040784e+00  -1.9855907e+00  -1.9009688e+00
   2.0710355e+00  -1.9353880e+00  -2.0314388e+00  -2.0624179e+00  -2.0463301e+00  -1.9628692e+00
   2.0860430e+00  -1.9907037e+00  -2.0896385e+00  -2.1195313e+00  -2.1056036e+00  -2.0235777e+00
   2.1010505e+00  -2.0448134e+00  -2.1469820e+00  -2.1767774e+00  -2.1636198e+00  -2.0829030e+00
   2.1160580e+00  -2.0944769e+00  -2.2016415e+00  -2.2305360e+00  -2.2195727e+00  -2.1406492e+00
   2.1310655e+00  -2.1441404e+00  -2.2547685e+00  -2.2817323e+00  -2.2733832e+00  -2.1966165e+00
   2.1460730e+00  -2.1938039e+00  -2.3058724e+00  -2.3303662e+00  -2.3250514e+00  -2.2506012e+00
   2.1610805e+00  -2.2368618e+00  -2.3538304e+00  -2.3764378e+00  -2.3746055e+00  -2.3023967e+00
   2.1760880e+00  -2.2787404e+00  -2.4003650e+00  -2.4199471e+00  -2.4211141e+00  -2.3517935e+00
   2.1910955e+00  -2.3206191e+00  -2.4426201e+00  -2.4608941e+00  -2.4647702e+00  -2.3985801e+00
   2.2061031e+00  -2.3575301e+00  -2.4826185e+00  -2.5003742e+00  -2.5057343e+00  -2.4425432e+00
   2.2211106e+00  -2.3893830e+00  -2.5195626e+00  -2.5347515e+00  -2.5430309e+00  -2.4834685e+00
   2.2361181e+00  -2.4212358e+00  -2.5520395e+00  -2.5651805e+00  -2.5767560e+00  -2.5211413e+00
   2.2511256e+00  -2.4512966e+00  -2.5825003e+00  -2.5916612e+00  -2.6071231e+00  -2.5553471e+00
   2.2661331e+00  -2.4709147e+00  -2.6070522e+00  -2.6141935e+00  -2.6333009e+00  -2.5858720e+00
   2.2811406e+00  -2.4905328e+00  -2.6286218e+00  -2.6327776e+00  -2.6551954e+00  -2.6125039e+00
   2.2961481e+00  -2.5101509e+00  -2.6461082e+00  -2.6474133e+00  -2.6728066e+00  -2.6350326e+00
   2.3111556e+00  -2.5182586e+00  -2.6578404e+00  -2.6585615e+00  -2.6861446e+00  -2.6532511e+00
   2.3261631e+00  -2.5234587e+00  -2.6669841e+00  -2.6633784e+00  -2.6943512e+00  -2.6669559e+00
   2.3411706e+00  -2.5286588e+00  -2.6686747e+00  -2.6629551e+00  -2.6976079e+00  -2.6759477e+00
   2.3561781e+00  -2.5264265e+00  -2.6667161e+00  -2.6572914e+00  -2.6960493e+00  -2.6800326e+00
   2.3711856e+00  -2.5152140e+00  -2.6597293e+00  -2.6463873e+00  -2.6888730e+00  -2.6790226e+00
   2.3861931e+00  -2.5040016e+00  -2.6458427e+00  -2.6302430e+00  -2.6761410e+00  -2.6727362e+00
   2.4012006e+00  -2.4908373e+00  -2.6288667e+00  -2.6093645e+00  -2.6579947e+00  -2.6609997e+00
   2.4162081e+00  -2.4614323e+00  -2.6031224e+00  -2.5818096e+00  -2.6338379e+00  -2.6436473e+00
   2.4312156e+00  -2.4320274e+00  -2.5731850e+00  -2.5480701e+00  -2.6036160e+00  -2.6205224e+00
   2.4462231e+00  -2.4026225e+00  -2.5374469e+00  -2.5081459e+00  -2.5673287e+00  -2.5914784e+00
   2.4612306e+00  -2.3582128e+00  -2.4939318e+00  -2.4620371e+00  -2.5249828e+00  -2.5563791e+00
   2.4762381e+00  -2.3091897e+00  -2.4469495e+00  -2.4097436e+00  -2.4761047e+00  -2.5150996e+00
   2.4912456e+00  -2.2601666e+00  -2.3902533e+00  -2.3512654e+00  -2.4207850e+00  -2.4675274e+00
   2.5062531e+00  -2.2023905e+00  -2.3290129e+00  -2.2863027e+00  -2.3590481e+00  -2.4135626e+00
   2.5212606e+00  -2.1327191e+00  -2.2614663e+00  -2.2146551e+00  -2.2906096e+00  -2.3531188e+00
   2.5362681e+00  -2.0630476e+00  -2.1856516e+00  -2.1364267e+00  -2.2154936e+00  -2.2861242e+00
   2.5512756e+00  -1.9915896e+00  -2.1061661e+00  -2.0516176e+00  -2.1336987e+00  -2.2125215e+00
   2.5662831e+00  -1.9007672e+00  -2.0165273e+00  -1.9602277e+00  -2.0451850e+00  -2.1322691e+00
   2.5812906e+00  -1.8099449e+00  -1.9222526e+00  -1.8622571e+00  -1.9499445e+00  -2.0453413e+00
   2.5962981e+00  -1.7191225e+00  -1.8215185e+00  -1.7577058e+00  -1.8479772e+00  -1.9517294e+00
   2.6113057e+00  -1.6124848e+00  -1.7125111e+00  -1.6454101e+00  -1.7392567e+00  -1.8514415e+00
   2.6263132e+00  -1.5005096e+00  -1.5998460e+00  -1.5276378e+00  -1.6240052e+00  -1.7445035e+00
   2.6413207e+00  -1.3885344e+00  -1.4772181e+00  -1.4036191e+00  -1.5021663e+00  -1.6309592e+00
   2.6563282e+00  -1.2681925e+00  -1.3501668e+00  -1.2733539e+00  -1.3736342e+00  -1.5108707e+00
   2.6713357e+00  -1.1357407e+00  -1.2169113e+00  -1.1368423e+00  -1.2389154e+00  -1.3843189e+00
   2.6863432e+00  -1.0032889e+00  -1.0759456e+00  -9.9408417e-01  -1.0979595e+00  -1.2514033e+00
   2.7013507e+00  -8.6953796e-01  -9.3159041e-01  -8.4338768e-01  -9.5057717e-01  -1.1122427e+00
   2.7163582e+00  -7.1786201e-01  -7.7815427e-01  -6.8839020e-01  -7.9747703e-01  -9.6697479e-01
   2.7313657e+00  -5.6618606e-01  -6.2084030e-01  -5.2830997e-01  -6.3870605e-01  -8.1575650e-01
   2.7463732e+00  -4.1451011e-01  -4.5802447e-01  -3.6314699e-01  -4.7426422e-01  -6.5876384e-01
   2.7613807e+00  -2.5034749e-01  -2.8866232e-01  -1.9290126e-01  -3.0410176e-01  -4.9619177e-01
   2.7763882e+00  -8.1421971e-02  -1.1643993e-01  -1.7572772e-02  -1.2926814e-01  -3.2825404e-01
   2.7913957e+00   8.7503549e-02   6.3272586e-02   1.6283847e-01   5.0462997e-02  -1.5518288e-01
   2.8064032e+00   2.6183838e-01   2.4598241e-01   3.5065581e-01   2.3532413e-01   2.2771362e-02
   2.8214107e+00   4.4544111e-01   4.3304907e-01   5.3982234e-01   4.2396103e-01   2.0534065e-01
   2.8364182e+00   6.2904385e-01   6.2492189e-01   7.3213275e-01   6.1651961e-01   3.9223975e-01
   2.8514257e+00   8.1269518e-01   8.1887619e-01   9.2758704e-01   8.1336272e-01   5.8316688e-01
   2.8664332e+00   1.0077818e+00   1.0180732e+00   1.1261852e+00   1.0130795e+00   7.7780430e-01
   2.8814407e+00   1.2028683e+00   1.2190900e+00   1.3279273e+00   1.2155691e+00   9.7581926e-01
   2.8964482e+00   1.3979549e+00   1.4229272e+00   1.5328132e+00   1.4208314e+00   1.1768646e+00
   2.9114557e+00   1.5978162e+00   1.6293371e+00   1.7430257e+00   1.6289036e+00   1.3805800e+00
   2.9264632e+00   1.8006987e+00   1.8368392e+00   1.9512585e+00   1.8380980e+00   1.5865925e+00
   2.9414707e+00   2.0035812e+00   2.0468079e+00   2.1600916e+00   2.0487798e+00   1.7945181e+00
   2.9564782e+00   2.2067124e+00   2.2571931e+00   2.3695252e+00   2.2612571e+00   2.0039625e+00
   2.9714857e+00   2.4132515e+00   2.4685670e+00   2.5795593e+00   2.4736311e+00   2.2145226e+00
   2.9864932e+00   2.6197905e+00   2.6799345e+00   2.7901938e+00   2.6860967e+00   2.4257876e+00
   3.0015008e+00   2.8249164e+00   2.8912636e+00   3.0041490e+00   2.8990827e+00   2.6373403e+00
   3.0165083e+00   3.0307215e+00   3.1019540e+00   3.2144526e+00   3.1108673e+00   2.8487587e+00
   3.0315158e+00   3.2365267e+00   3.3115359e+00   3.4225600e+00   3.3213106e+00   3.0596173e+00
   3.0465233e+00   3.4423319e+00   3.5201166e+00   3.6284711e+00   3.5304125e+00   3.2694887e+00
   3.0615308e+00   3.6427702e+00   3.7259704e+00   3.8321860e+00   3.7381989e+00   3.4779450e+00
   3.0765383e+00   3.8432995e+00   3.9306069e+00   4.0337047e+00   3.9428329e+00   3.6845595e+00
   3.0915458e+00   4.0438288e+00   4.1314267e+00   4.2330272e+00   4.1447005e+00   3.8889079e+00
   3.1065533e+00   4.2388620e+00   4.3296225e+00   4.4322042e+00   4.3440685e+00   4.0905708e+00
   3.1215608e+00   4.4296626e+00   4.5248379e+00   4.6246742e+00   4.5391189e+00   4.2891343e+00
   3.1365683e+00   4.6204631e+00   4.7147107e+00   4.8123259e+00   4.7300416e+00   4.4841923e+00
   3.1515758e+00   4.8087478e+00   4.9022432e+00   4.9951593e+00   4.9171804e+00   4.6753480e+00
   3.1665833e+00   4.9856083e+00   5.0829986e+00   5.1731744e+00   5.0991134e+00   4.8622154e+00
   3.1815908e+00   5.1624689e+00   5.2597730e+00   5.3463712e+00   5.2756977e+00   5.0444207e+00
   3.1965983e+00   5.3393294e+00   5.4317882e+00   5.5147497e+00   5.4469332e+00   5.2216046e+00
   3.2116058e+00   5.5015187e+00   5.5962060e+00   5.6790889e+00   5.6127915e+00   5.3934231e+00
   3.2266133e+00   5.6606164e+00   5.7573249e+00   5.8352049e+00   5.7719909e+00   5.5595492e+00
   3.2416208e+00   5.8197142e+00   5.9092192e+00   5.9845189e+00   5.9247996e+00   5.7196746e+00
   3.2566283e+00   5.9688392e+00   6.0560804e+00   6.1270308e+00   6.0713454e+00   5.8735107e+00
   3.2716358e+00   6.1070274e+00   6.1967849e+00   6.2627406e+00   6.2106108e+00   6.0207903e+00
   3.2866433e+00   6.2452156e+00   6.3282333e+00   6.3916484e+00   6.3426947e+00   6.1612686e+00
   3.3016508e+00   6.3802401e+00   6.4556976e+00   6.5140821e+00   6.4677225e+00   6.2947241e+00
   3.3166583e+00   6.4950287e+00   6.5722719e+00   6.6286078e+00   6.5851105e+00   6.4209602e+00
   3.3316658e+00   6.6098173e+00   6.6831731e+00   6.7353742e+00   6.6947981e+00   6.5398059e+00
   3.3466733e+00   6.7246059e+00   6.7870447e+00   6.8343815e+00   6.7967854e+00   6.6511164e+00
   3.3616808e+00   6.8196133e+00   6.8808169e+00   6.9256295e+00   6.8910141e+00   6.7547742e+00
   3.3766883e+00   6.9094892e+00   6.9702702e+00   7.0091182e+00   6.9773010e+00   6.8506895e+00
   3.3916958e+00   6.9993652e+00   7.0481139e+00   7.0848478e+00   7.0556832e+00   6.9388006e+00
   3.4067034e+00   7.0776863e+00   7.1201480e+00   7.1519300e+00   7.1261077e+00   7.0190746e+00
   3.4217109e+00   7.1420110e+00   7.1849203e+00   7.2122239e+00   7.1887818e+00   7.0915071e+00
   3.4367184e+00   7.2063357e+00   7.2396573e+00   7.2650241e+00   7.2436673e+00   7.1561226e+00
   3.4517259e+00   7.2678613e+00   7.2901263e+00   7.3103307e+00   7.2906072e+00   7.2129744e+00
   3.4667334e+00   7.3070730e+00   7.3293152e+00   7.3481435e+00   7.3301638e+00   7.2621442e+00
   3.4817409e+00   7.3462847e+00   7.3630911e+00   7.3784627e+00   7.3623638e+00   7.3037418e+00
   3.4967484e+00   7.3854964e+00   7.3900343e+00   7.4012881e+00   7.3872073e+00   7.3379045e+00
   3.5117559e+00   7.4064673e+00   7.4078995e+00   7.4151359e+00   7.4046772e+00   7.3647969e+00
   3.5267634e+00   7.4219206e+00   7.4219318e+00   7.4247009e+00   7.4157463e+00   7.3846092e+00
   3.5417709e+00   7.4373739e+00   7.4260437e+00   7.4282163e+00   7.4201881e+00   7.3975569e+00
   3.5567784e+00   7.4437923e+00   7.4256196e+00   7.4256820e+00   7.4177862e+00   7.4038796e+00
   3.5717859e+00   7.4378184e+00   7.4193833e+00   7.4170980e+00   7.4099043e+00   7.4038394e+00
   3.5867934e+00   7.4318445e+00   7.4058312e+00   7.4024643e+00   7.3963781e+00   7.3977199e+00
   3.6018009e+00   7.4244928e+00   7.3892146e+00   7.3794053e+00   7.3768519e+00   7.3858245e+00
   3.6168084e+00   7.4001496e+00   7.3648603e+00   7.3541134e+00   7.3527729e+00   7.3684749e+00
   3.6318159e+00   7.3758064e+00   7.3372227e+00   7.3250595e+00   7.3242231e+00   7.3460090e+00
   3.6468234e+00   7.3514632e+00   7.3052708e+00   7.2922436e+00   7.2912026e+00   7.3187794e+00
   3.6618309e+00   7.3165883e+00   7.2683300e+00   7.2556657e+00   7.2537155e+00   7.2871515e+00
   3.6768384e+00   7.2776212e+00   7.2293174e+00   7.2153259e+00   7.2134181e+00   7.2515011e+00
   3.6918459e+00   7.2386541e+00   7.1852969e+00   7.1712240e+00   7.1699439e+00   7.2122125e+00
   3.7068534e+00   7.1959759e+00   7.1394543e+00   7.1212931e+00   7.1230420e+00   7.1696765e+00
   3.7218609e+00   7.1464784e+00   7.0910587e+00   7.0722919e+00   7.0745132e+00   7.1242879e+00
   3.7368684e+00   7.0969809e+00   7.0402379e+00   7.0221129e+00   7.0241400e+00   7.0764435e+00
   3.7518759e+00   7.0477865e+00   6.9884402e+00   6.9707562e+00   6.9715548e+00   7.0265396e+00
   3.7668834e+00   6.9920295e+00   6.9345438e+00   6.9182217e+00   6.9183265e+00   6.9749699e+00
   3.7818909e+00   6.9362725e+00   6.8802811e+00   6.8645094e+00   6.8645409e+00   6.9221231e+00
   3.7968984e+00   6.8805155e+00   6.8252374e+00   6.8096194e+00   6.8101978e+00   6.8683809e+00
   3.8119060e+00   6.8241037e+00   6.7702291e+00   6.7526812e+00   6.7553545e+00   6.8141155e+00
   3.8269135e+00   6.7662236e+00   6.7152782e+00   6.6986376e+00   6.7014334e+00   6.7596876e+00
   3.8419210e+00   6.7083434e+00   6.6608880e+00   6.6456602e+00   6.6481163e+00   6.7054445e+00
   3.8569285e+00   6.6521446e+00   6.6073843e+00   6.5937492e+00   6.5952554e+00   6.6517176e+00
   3.8719360e+00   6.5959212e+00   6.5546496e+00   6.5429045e+00   6.5441038e+00   6.5988210e+00
   3.8869435e+00   6.5396979e+00   6.5039471e+00   6.4931261e+00   6.4945153e+00   6.5470496e+00
   3.9019510e+00   6.4848153e+00   6.4541226e+00   6.4436407e+00   6.4463194e+00   6.4966772e+00
   3.9169585e+00   6.4334260e+00   6.4068983e+00   6.3971946e+00   6.4003318e+00   6.4479553e+00
   3.9319660e+00   6.3820366e+00   6.3614256e+00   6.3531572e+00   6.3566004e+00   6.4011115e+00
   3.9469735e+00   6.3306473e+00   6.3178363e+00   6.3115284e+00   6.3151251e+00   6.3563482e+00
   3.9619810e+00   6.2855307e+00   6.2775251e+00   6.2723083e+00   6.2759662e+00   6.3138420e+00
   3.9769885e+00   6.2413648e+00   6.2385847e+00   6.2354969e+00   6.2395388e+00   6.2737423e+00
   3.9919960e+00   6.1971989e+00   6.2033991e+00   6.2010942e+00   6.2057568e+00   6.2361709e+00
   4.0070035e+00   6.1573322e+00   6.1703195e+00   6.1695725e+00   6.1746561e+00   6.2012214e+00
   4.0220110e+00   6.1218450e+00   6.1396451e+00   6.1404863e+00   6.1462763e+00   6.1689590e+00
   4.0370185e+00   6.0863577e+00   6.1125887e+00   6.1139590e+00   6.1206126e+00   6.1394204e+00
   4.0520260e+00   6.0520652e+00   6.0870177e+00   6.0899906e+00   6.0977670e+00   6.1126139e+00
   4.0670335e+00   6.0257112e+00   6.0653306e+00   6.0685811e+00   6.0774149e+00   6.0885194e+00
   4.0820410e+00   5.9993572e+00   6.0455654e+00   6.0497305e+00   6.0595372e+00   6.0670894e+00
   4.0970485e+00   5.9730031e+00   6.0281012e+00   6.0334388e+00   6.0441340e+00   6.0482495e+00
   4.1120560e+00   5.9532530e+00   6.0136784e+00   6.0207771e+00   6.0312367e+00   6.0318995e+00
   4.1270635e+00   5.9354904e+00   6.0004757e+00   6.0085569e+00   6.0201341e+00   6.0179138e+00
   4.1420710e+00   5.9177278e+00   5.9903278e+00   5.9979191e+00   6.0109896e+00   6.0061439e+00
   4.1570785e+00   5.9028439e+00   5.9814420e+00   5.9888637e+00   6.0039647e+00   5.9964187e+00
   4.1720860e+00   5.8922364e+00   5.9741866e+00   5.9813908e+00   5.9980367e+00   5.9885470e+00
   4.1870935e+00   5.8816288e+00   5.9686513e+00   5.9755002e+00   5.9933331e+00   5.9823189e+00
   4.2021011e+00   5.8710447e+00   5.9637738e+00   5.9727733e+00   5.9901175e+00   5.9775079e+00
   4.2171086e+00   5.8654011e+00   5.9603795e+00   5.9690627e+00   5.9873077e+00   5.9738730e+00
   4.2321161e+00   5.8597574e+00   5.9572695e+00   5.9652655e+00   5.9848451e+00   5.9711608e+00
   4.2471236e+00   5.8541138e+00   5.9547341e+00   5.9613815e+00   5.9827296e+00   5.9691080e+00
   4.2621311e+00   5.8495388e+00   5.9521549e+00   5.9574109e+00   5.9809286e+00   5.9674440e+00
   4.2771386e+00   5.8461589e+00   5.9495013e+00   5.9533536e+00   5.9782880e+00   5.9658929e+00
   4.2921461e+00   5.8427789e+00   5.9463973e+00   5.9492097e+00   5.9750683e+00   5.9641764e+00
   4.3071536e+00   5.8382554e+00   5.9424996e+00   5.9461178e+00   5.9714251e+00   5.9620164e+00
   4.3221611e+00   5.8341758e+00   5.9379706e+00   5.9400405e+00   5.9661778e+00   5.9591372e+00
   4.3371686e+00   5.8300962e+00   5.9315941e+00   5.9321835e+00   5.9594677e+00   5.9552687e+00
   4.3521761e+00   5.8247115e+00   5.9244136e+00   5.9225470e+00   5.9514951e+00   5.9501480e+00
   4.3671836e+00   5.8170316e+00   5.9149109e+00   5.9111309e+00   5.9413506e+00   5.9435228e+00
   4.3821911e+00   5.8093516e+00   5.9036807e+00   5.8979352e+00   5.9289927e+00   5.9351531e+00
   4.3971986e+00   5.8016716e+00   5.8907431e+00   5.8829599e+00   5.9144215e+00   5.9248137e+00
   4.4122061e+00   5.7882643e+00   5.8745134e+00   5.8662979e+00   5.8975880e+00   5.9122962e+00
   4.4272136e+00   5.7743826e+00   5.8569110e+00   5.8461733e+00   5.8778636e+00   5.8974110e+00
   4.4422211e+00   5.7605010e+00   5.8356073e+00   5.8232144e+00   5.8553858e+00   5.8799890e+00
   4.4572286e+00   5.7421623e+00   5.8119954e+00   5.7974211e+00   5.8301703e+00   5.8598833e+00
   4.4722361e+00   5.7200894e+00   5.7859609e+00   5.7687936e+00   5.8018886e+00   5.8369702e+00
   4.4872436e+00   5.6980166e+00   5.7558834e+00   5.7373317e+00   5.7705759e+00   5.8111510e+00
   4.5022511e+00   5.6742320e+00   5.7241597e+00   5.7026281e+00   5.7362022e+00   5.7823519e+00
   4.5172586e+00   5.6427234e+00   5.6881421e+00   5.6652661e+00   5.6988217e+00   5.7505255e+00
   4.5322661e+00   5.6112149e+00   5.6497265e+00   5.6250745e+00   5.6584262e+00   5.7156508e+00
   4.5472736e+00   5.5797064e+00   5.6086982e+00   5.5820533e+00   5.6150158e+00   5.6777330e+00
   4.5622811e+00   5.5401582e+00   5.5637348e+00   5.5362024e+00   5.5685693e+00   5.6368041e+00
   4.5772886e+00   5.4988914e+00   5.5172022e+00   5.4875219e+00   5.5195184e+00   5.5929218e+00
   4.5922961e+00   5.4576247e+00   5.4667075e+00   5.4360117e+00   5.4677566e+00   5.5461689e+00
   4.6073037e+00   5.4120856e+00   5.4142331e+00   5.3805388e+00   5.4131619e+00   5.4966529e+00
   4.6223112e+00   5.3616298e+00   5.3595079e+00   5.3242690e+00   5.3565256e+00   5.4445041e+00
   4.6373187e+00   5.3111739e+00   5.3017905e+00   5.2662148e+00   5.2977370e+00   5.3898750e+00
   4.6523262e+00   5.2599425e+00   5.2429144e+00   5.2063762e+00   5.2365675e+00   5.3329378e+00
   4.6673337e+00   5.2017271e+00   5.1812276e+00   5.1447532e+00   5.1739720e+00   5.2738835e+00
   4.6823412e+00   5.1435117e+00   5.1183905e+00   5.0813458e+00   5.1099751e+00   5.2129196e+00
   4.6973487e+00   5.0852963e+00   5.0541272e+00   5.0161540e+00   5.0445769e+00   5.1502676e+00
   4.7123562e+00   5.0230453e+00   4.9884134e+00   4.9482122e+00   4.9778127e+00   5.0861617e+00
   4.7273637e+00   4.9591791e+00   4.9221776e+00   4.8816262e+00   4.9107591e+00   5.0208456e+00
   4.7423712e+00   4.8953128e+00   4.8548246e+00   4.8148906e+00   4.8431633e+00   4.9545707e+00
   4.7573787e+00   4.8306758e+00   4.7873581e+00   4.7480053e+00   4.7748788e+00   4.8875935e+00
   4.7723862e+00   4.7637396e+00   4.7195399e+00   4.6809703e+00   4.7070852e+00   4.8201728e+00
   4.7873937e+00   4.6968034e+00   4.6520442e+00   4.6137858e+00   4.6396235e+00   4.7525682e+00
   4.8024012e+00   4.6305834e+00   4.5847382e+00   4.5452723e+00   4.5722769e+00   4.6850367e+00
   4.8174087e+00   4.5633599e+00   4.5181272e+00   4.4789817e+00   4.5060296e+00   4.6178309e+00
   4.8324162e+00   4.4961364e+00   4.4524024e+00   4.4140796e+00   4.4409102e+00   4.5511964e+00
   4.8474237e+00   4.4289128e+00   4.3873971e+00   4.3505660e+00   4.3769185e+00   4.4853702e+00
   4.8624312e+00   4.3643890e+00   4.3242933e+00   4.2884408e+00   4.3141208e+00   4.4205781e+00
   4.8774387e+00   4.2995845e+00   4.2619946e+00   4.2277040e+00   4.2532566e+00   4.3570332e+00
   4.8924462e+00   4.2347800e+00   4.2019084e+00   4.1683558e+00   4.1941549e+00   4.2949338e+00
   4.9074537e+00   4.1729174e+00   4.1434412e+00   4.1101181e+00   4.1367751e+00   4.2344621e+00
   4.9224612e+00   4.1129132e+00   4.0865108e+00   4.0546190e+00   4.0816398e+00   4.1757830e+00
   4.9374687e+00   4.0529090e+00   4.0325248e+00   4.0013526e+00   4.0286840e+00   4.1190428e+00
   4.9524762e+00   3.9943624e+00   3.9797329e+00   3.9503189e+00   3.9778863e+00   4.0643679e+00
   4.9674837e+00   3.9409807e+00   3.9300478e+00   3.9015179e+00   3.9294286e+00   4.0118646e+00
   4.9824912e+00   3.8875989e+00   3.8823069e+00   3.8549497e+00   3.8833203e+00   3.9616186e+00
   4.9974987e+00   3.8342172e+00   3.8365109e+00   3.8106141e+00   3.8395614e+00   3.9136943e+00
   5.0125063e+00   3.7875215e+00   3.7939779e+00   3.7689621e+00   3.7981860e+00   3.8681349e+00
   5.0275138e+00   3.7419269e+00   3.7527353e+00   3.7292075e+00   3.7590505e+00   3.8249631e+00
   5.0425213e+00   3.6963322e+00   3.7147483e+00   3.6916160e+00   3.7221925e+00   3.7841804e+00
   5.0575288e+00   3.6548555e+00   3.6785964e+00   3.6561875e+00   3.6876847e+00   3.7457688e+00
   5.0725363e+00   3.6174282e+00   3.6443440e+00   3.6229220e+00   3.6551182e+00   3.7096907e+00
   5.0875438e+00   3.5800010e+00   3.6129795e+00   3.5918196e+00   3.6245498e+00   3.6758905e+00
   5.1025513e+00   3.5437777e+00   3.5827317e+00   3.5636914e+00   3.5961113e+00   3.6442952e+00
   5.1175588e+00   3.5141926e+00   3.5552152e+00   3.5364737e+00   3.5692597e+00   3.6148158e+00
   5.1325663e+00   3.4846075e+00   3.5290863e+00   3.5106540e+00   3.5439807e+00   3.5873491e+00
   5.1475738e+00   3.4550223e+00   3.5044478e+00   3.4862324e+00   3.5202746e+00   3.5617786e+00
   5.1625813e+00   3.4309066e+00   3.4818303e+00   3.4632089e+00   3.4981201e+00   3.5379765e+00
   5.1775888e+00   3.4081481e+00   3.4599727e+00   3.4415834e+00   3.4768899e+00   3.5158055e+00
   5.1925963e+00   3.3853895e+00   3.4399030e+00   3.4213560e+00   3.4567313e+00   3.4951200e+00
   5.2076038e+00   3.3649915e+00   3.4206042e+00   3.4032012e+00   3.4377235e+00   3.4757684e+00
   5.2226113e+00   3.3475806e+00   3.4021868e+00   3.3847446e+00   3.4191919e+00   3.4575950e+00
   5.2376188e+00   3.3301696e+00   3.3847424e+00   3.3667123e+00   3.4012287e+00   3.4404411e+00
   5.2526263e+00   3.3129756e+00   3.3676445e+00   3.3491043e+00   3.3839484e+00   3.4241477e+00
   5.2676338e+00   3.2991016e+00   3.3512838e+00   3.3319207e+00   3.3668119e+00   3.4085564e+00
   5.2826413e+00   3.2852276e+00   3.3350977e+00   3.3151615e+00   3.3498024e+00   3.3935117e+00
   5.2976488e+00   3.2713535e+00   3.3191812e+00   3.2988266e+00   3.3329199e+00   3.3788621e+00
   5.3126563e+00   3.2584775e+00   3.3033070e+00   3.2830345e+00   3.3161205e+00   3.3644621e+00
   5.3276638e+00   3.2462721e+00   3.2874229e+00   3.2664769e+00   3.2990297e+00   3.3501733e+00
   5.3426713e+00   3.2340666e+00   3.2714121e+00   3.2496384e+00   3.2817327e+00   3.3358654e+00
   5.3576788e+00   3.2214563e+00   3.2551467e+00   3.2325189e+00   3.2642421e+00   3.3214182e+00
   5.3726863e+00   3.2091770e+00   3.2386889e+00   3.2151184e+00   3.2463192e+00   3.3067217e+00
   5.3876938e+00   3.1968977e+00   3.2216757e+00   3.1974370e+00   3.2279902e+00   3.2916775e+00
   5.4027014e+00   3.1840650e+00   3.2044344e+00   3.1794543e+00   3.2092554e+00   3.2761992e+00
   5.4177089e+00   3.1703042e+00   3.1865640e+00   3.1609736e+00   3.1900600e+00   3.2602133e+00
   5.4327164e+00   3.1565435e+00   3.1682541e+00   3.1420089e+00   3.1703948e+00   3.2436594e+00
   5.4477239e+00   3.1427827e+00   3.1495281e+00   3.1225601e+00   3.1502598e+00   3.2264902e+00
   5.4627314e+00   3.1267988e+00   3.1300607e+00   3.1026273e+00   3.1296421e+00   3.2086720e+00
   5.4777389e+00   3.1106174e+00   3.1103116e+00   3.0822104e+00   3.1086441e+00   3.1901847e+00
   5.4927464e+00   3.0944360e+00   3.0898492e+00   3.0613095e+00   3.0872356e+00   3.1710209e+00
   5.5077539e+00   3.0767613e+00   3.0689997e+00   3.0396032e+00   3.0653798e+00   3.1511863e+00
   5.5227614e+00   3.0577609e+00   3.0477490e+00   3.0179491e+00   3.0433038e+00   3.1306992e+00
   5.5377689e+00   3.0387605e+00   3.0259595e+00   2.9960630e+00   3.0209718e+00   3.1095895e+00
   5.5527764e+00   3.0193579e+00   3.0039795e+00   2.9739451e+00   2.9983180e+00   3.0878981e+00
   5.5677839e+00   2.9976992e+00   2.9815433e+00   2.9515952e+00   2.9756234e+00   3.0656768e+00
   5.5827914e+00   2.9760406e+00   2.9589612e+00   2.9290134e+00   2.9528902e+00   3.0429866e+00
   5.5977989e+00   2.9543819e+00   2.9361861e+00   2.9061997e+00   2.9301184e+00   3.0198972e+00
   5.6128064e+00   2.9312108e+00   2.9133308e+00   2.8829629e+00   2.9073286e+00   2.9964863e+00
   5.6278139e+00   2.9075518e+00   2.8904730e+00   2.8604130e+00   2.8848179e+00   2.9728381e+00
   5.6428214e+00   2.8838927e+00   2.8676474e+00   2.8381072e+00   2.8625166e+00   2.9490429e+00
   5.6578289e+00   2.8600305e+00   2.8450165e+00   2.8160454e+00   2.8403973e+00   2.9251956e+00
   5.6728364e+00   2.8354285e+00   2.8225019e+00   2.7942276e+00   2.8187775e+00   2.9013948e+00
   5.6878439e+00   2.8108264e+00   2.8004883e+00   2.7726539e+00   2.7976141e+00   2.8777421e+00
   5.7028514e+00   2.7866436e+00   2.7787018e+00   2.7510096e+00   2.7768575e+00   2.8543408e+00
   5.7178589e+00   2.7624200e+00   2.7575140e+00   2.7303874e+00   2.7567677e+00   2.8312950e+00
   5.7328664e+00   2.7381964e+00   2.7368782e+00   2.7105032e+00   2.7373606e+00   2.8087092e+00
   5.7478739e+00   2.7139727e+00   2.7166902e+00   2.6913570e+00   2.7186361e+00   2.7866865e+00
   5.7628814e+00   2.6916922e+00   2.6975759e+00   2.6729488e+00   2.7006306e+00   2.7653287e+00
   5.7778889e+00   2.6692657e+00   2.6789105e+00   2.6552785e+00   2.6835413e+00   2.7447352e+00
   5.7928964e+00   2.6468393e+00   2.6613654e+00   2.6383461e+00   2.6673287e+00   2.7250022e+00
   5.8079040e+00   2.6266084e+00   2.6446924e+00   2.6220954e+00   2.6519897e+00   2.7062221e+00
   5.8229115e+00   2.6073492e+00   2.6287542e+00   2.6071665e+00   2.6376933e+00   2.6884833e+00
   5.8379190e+00   2.5880899e+00   2.6143658e+00   2.5933314e+00   2.6244229e+00   2.6718691e+00
   5.8529265e+00   2.5703562e+00   2.6006122e+00   2.5805900e+00   2.6121638e+00   2.6564575e+00
   5.8679340e+00   2.5554298e+00   2.5883638e+00   2.5689424e+00   2.6010293e+00   2.6423211e+00
   5.8829415e+00   2.5405033e+00   2.5772501e+00   2.5583885e+00   2.5910334e+00   2.6295261e+00
   5.8979490e+00   2.5255768e+00   2.5670325e+00   2.5489283e+00   2.5821762e+00   2.6181324e+00
   5.9129565e+00   2.5163368e+00   2.5587116e+00   2.5406599e+00   2.5744677e+00   2.6081936e+00
   5.9279640e+00   2.5066164e+00   2.5511818e+00   2.5337338e+00   2.5679727e+00   2.5997558e+00
   5.9429715e+00   2.4968959e+00   2.5452756e+00   2.5281144e+00   2.5626796e+00   2.5928585e+00
   5.9579790e+00   2.4926032e+00   2.5407466e+00   2.5238017e+00   2.5585887e+00   2.5875338e+00
   5.9729865e+00   2.4886376e+00   2.5370360e+00   2.5207955e+00   2.5557113e+00   2.5838064e+00
   5.9879940e+00   2.4846720e+00   2.5357226e+00   2.5190960e+00   2.5540512e+00   2.5816941e+00


==> U3X.txt <==
   0.0000000e+00   5.2436215e-02   5.3546565e-02
   1.2506253e-02   5.2505110e-02   5.3517893e-02
   2.5012506e-02   5.2436896e-02   5.3580663e-02
   3.7518759e-02   5.2568606e-02   5.3673862e-02
   5.0025013e-02   5.2796485e-02   5.3795329e-02
   6.2531266e-02   5.2965184e-02   5.3934983e-02
   7.5037519e-02   5.3133884e-02   5.4107047e-02
   8.7543772e-02   5.3341817e-02   5.4326648e-02
   1.0005003e-01   5.3597512e-02   5.4570104e-02
   1.1255628e-01   5.3849323e-02   5.4872073e-02
   1.2506253e-01   5.4197917e-02   5.5203714e-02
   1.3756878e-01   5.4577527e-02   5.5565027e-02
   1.5007504e-01   5.4945790e-02   5.5956011e-02
   1.6258129e-01   5.5424597e-02   5.6353959e-02
   1.7508754e-01   5.5921109e-02   5.6750564e-02
   1.8759380e-01   5.6403350e-02   5.7101641e-02
   2.0010005e-01   5.6799530e-02   5.7717659e-02
   2.1260630e-01   5.7427329e-02   5.8301258e-02
   2.2511256e-01   5.8055128e-02   5.8909041e-02
   2.3761881e-01   5.8707236e-02   5.9541008e-02
   2.5012506e-01   5.9326833e-02   6.0197161e-02
   2.6263132e-01   6.0011378e-02   6.0877499e-02
   2.7513757e-01   6.0728423e-02   6.1524875e-02
   2.8764382e-01   6.1520276e-02   6.2294397e-02
   3.0015008e-01   6.2222773e-02   6.3031561e-02
   3.1265633e-01   6.2908639e-02   6.3739383e-02
   3.2516258e-01   6.3781438e-02   6.4608624e-02
   3.3766883e-01   6.4654237e-02   6.5489881e-02
   3.5017509e-01   6.5524410e-02   6.6304883e-02
   3.6268134e-01   6.6414996e-02   6.7256048e-02
   3.7518759e-01   6.7325020e-02   6.8235535e-02
   3.8769385e-01   6.8252867e-02   6.9159880e-02
   4.0020010e-01   6.9176483e-02   7.0005305e-02
   4.1270635e-01   7.0143817e-02   7.1094848e-02
   4.2521261e-01   7.1150225e-02   7.2069227e-02
   4.3771886e-01   7.2144808e-02   7.3045751e-02
   4.5022511e-01   7.3146836e-02   7.4024418e-02
   4.6273137e-01   7.4170602e-02   7.5005228e-02
   4.7523762e-01   7.5185514e-02   7.5997187e-02
   4.8774387e-01   7.6209541e-02   7.6985502e-02
   5.0025013e-01   7.7226419e-02   7.7955567e-02
   5.1275638e-01   7.8245346e-02   7.8907381e-02
   5.2526263e-01   7.9228879e-02   7.9866845e-02
   5.3776888e-01   8.0200350e-02   8.0748665e-02
   5.5027514e-01   8.1182089e-02   8.1567629e-02
   5.6278139e-01   8.2144813e-02   8.2410336e-02
   5.7528764e-01   8.3044031e-02   8.3189191e-02
   5.8779390e-01   8.3886645e-02   8.3975386e-02
   6.0030015e-01   8.4671002e-02   8.4710442e-02
   6.1280640e-01   8.5411613e-02   8.5348058e-02
   6.2531266e-01   8.6140484e-02   8.5901637e-02
   6.3781891e-01   8.6613274e-02   8.6366065e-02
   6.5032516e-01   8.7299355e-02   8.6741343e-02
   6.6283142e-01   8.7781313e-02   8.6938360e-02
   6.7533767e-01   8.8132904e-02   8.7160261e-02
   6.8784392e-01   8.8484495e-02   8.7223266e-02
   7.0035018e-01   8.8551592e-02   8.7127376e-02
   7.1285643e-01   8.8564153e-02   8.6872591e-02
   7.2536268e-01   8.8439446e-02   8.6458912e-02
   7.3786893e-01   8.8232636e-02   8.5834206e-02
   7.5037519e-01   8.7850109e-02   8.5033170e-02
   7.6288144e-01   8.7090433e-02   8.4058166e-02
   7.7538769e-01   8.6190481e-02   8.2844800e-02
   7.8789395e-01   8.5256333e-02   8.1462870e-02
   8.0040020e-01   8.4130565e-02   7.9838624e-02
   8.1290645e-01   8.2603114e-02   7.7959865e-02
   8.2541271e-01   8.0999761e-02   7.5826594e-02
   8.3791896e-01   7.9059776e-02   7.3438810e-02
   8.5042521e-01   7.6848994e-02   7.0771804e-02
   8.6293147e-01   7.4409548e-02   6.7783879e-02
   8.7543772e-01   7.1724131e-02   6.4531013e-02
   8.8794397e-01   6.8771296e-02   6.0940318e-02
   9.0045023e-01   6.5265728e-02   5.7048146e-02
   9.1295648e-01   6.1796098e-02   5.2838932e-02
   9.2546273e-01   5.7755424e-02   4.8294041e-02
   9.3796898e-01   5.3590198e-02   4.3413471e-02
   9.5047524e-01   4.9067876e-02   3.8197222e-02
   9.6298149e-01   4.3966439e-02   3.2539845e-02
   9.7548774e-01   3.9060329e-02   2.6705765e-02
   9.8799400e-01   3.3543320e-02   2.0683525e-02
   1.0005003e+00   2.7708870e-02   1.3975929e-02
   1.0130065e+00   2.1125885e-02   7.1080607e-03
   1.0255128e+00   1.4674622e-02  -2.9353171e-05
   1.0380190e+00   7.8433119e-03  -7.6311985e-03
   1.0505253e+00   7.3822590e-04  -1.5506870e-02
   1.0630315e+00  -6.7563954e-03  -2.3656369e-02
   1.0755378e+00  -1.4572562e-02  -3.2109176e-02
   1.0880440e+00  -2.2609222e-02  -4.0771353e-02
   1.1005503e+00  -3.0850577e-02  -4.9701833e-02
   1.1130565e+00  -3.9164566e-02  -5.8820782e-02
   1.1255628e+00  -4.7874649e-02  -6.8154792e-02
   1.1380690e+00  -5.6732270e-02  -7.7691269e-02
   1.1505753e+00  -6.5607195e-02  -8.7323237e-02
   1.1630815e+00  -7.4637321e-02  -9.7037729e-02
   1.1755878e+00  -8.3928520e-02  -1.0678804e-01
   1.1880940e+00  -9.3128449e-02  -1.1650618e-01
   1.2006003e+00  -1.0243032e-01  -1.2626737e-01
   1.2131066e+00  -1.1154442e-01  -1.3592651e-01
   1.2256128e+00  -1.2045112e-01  -1.4548361e-01
   1.2381191e+00  -1.2928718e-01  -1.5474182e-01
   1.2506253e+00  -1.3806423e-01  -1.6370091e-01
   1.2631316e+00  -1.4654463e-01  -1.7251368e-01
   1.2756378e+00  -1.5445093e-01  -1.8078149e-01
   1.2881441e+00  -1.6247104e-01  -1.8850671e-01
   1.3006503e+00  -1.6900053e-01  -1.9597242e-01
   1.3131566e+00  -1.7631772e-01  -2.0276311e-01
   1.3256628e+00  -1.8213033e-01  -2.0895690e-01
   1.3381691e+00  -1.8794293e-01  -2.1455379e-01
   1.3506753e+00  -1.9324976e-01  -2.1934486e-01
   1.3631816e+00  -1.9719949e-01  -2.2297733e-01
   1.3756878e+00  -2.0043147e-01  -2.2579377e-01
   1.3881941e+00  -2.0297870e-01  -2.2751491e-01
   1.4007004e+00  -2.0291970e-01  -2.2798801e-01
   1.4132066e+00  -2.0212998e-01  -2.2721305e-01
   1.4257129e+00  -2.0134025e-01  -2.2519005e-01
   1.4382191e+00  -1.9763254e-01  -2.2183858e-01
   1.4507254e+00  -1.9605711e-01  -2.1737036e-01
   1.4632316e+00  -1.8837636e-01  -2.1124396e-01
   1.4757379e+00  -1.8575251e-01  -2.0289916e-01
   1.4882441e+00  -1.7472676e-01  -1.9324359e-01
   1.5007504e+00  -1.6370102e-01  -1.8166512e-01
   1.5132566e+00  -1.5267527e-01  -1.6816375e-01
   1.5257629e+00  -1.4164952e-01  -1.5273948e-01
   1.5382691e+00  -1.2540913e-01  -1.3539231e-01
   1.5507754e+00  -1.0851845e-01  -1.1607582e-01
   1.5632816e+00  -9.0542781e-02  -9.4541440e-02
   1.5757879e+00  -6.5644482e-02  -7.0746672e-02
   1.5882941e+00  -4.0746182e-02  -4.4691515e-02
   1.6008004e+00  -1.5847883e-02  -1.6375970e-02
   1.6133067e+00   9.0504169e-03   1.4199964e-02
   1.6258129e+00   3.9331040e-02   4.6495212e-02
   1.6383192e+00   7.1036834e-02   8.1750149e-02
   1.6508254e+00   1.0328460e-01   1.1951702e-01
   1.6633317e+00   1.4007731e-01   1.5908294e-01
   1.6758379e+00   1.7978030e-01   2.0112996e-01
   1.6883442e+00   2.2103385e-01   2.4536318e-01
   1.7008504e+00   2.6478669e-01   2.9178260e-01
   1.7133567e+00   3.0973534e-01   3.4038822e-01
   1.7258629e+00   3.5649893e-01   3.9118003e-01
   1.7383692e+00   4.0449411e-01   4.4410609e-01
   1.7508754e+00   4.5718519e-01   4.9876196e-01
   1.7633817e+00   5.0987628e-01   5.5516343e-01
   1.7758879e+00   5.6552792e-01   6.1331050e-01
   1.7883942e+00   6.2033927e-01   6.7320316e-01
   1.8009005e+00   6.7920826e-01   7.3432401e-01
   1.8134067e+00   7.3975204e-01   7.9647047e-01
   1.8259130e+00   7.9934253e-01   8.5992138e-01
   1.8384192e+00   8.6064687e-01   9.2412254e-01
   1.8509255e+00   9.2293144e-01   9.8881679e-01
   1.8634317e+00   9.8639492e-01   1.0540041e+00
   1.8759380e+00   1.0504305e+00   1.1196846e+00
   1.8884442e+00   1.1143992e+00   1.1858582e+00
   1.9009505e+00   1.1798133e+00   1.2513248e+00
   1.9134567e+00   1.2422234e+00   1.3159542e+00
   1.9259630e+00   1.3053617e+00   1.3795261e+00
   1.9384692e+00   1.3681776e+00   1.4425318e+00
   1.9509755e+00   1.4286822e+00   1.5039232e+00
   1.9634817e+00   1.4876196e+00   1.5634661e+00
   1.9759880e+00   1.5465570e+00   1.6211605e+00
   1.9884942e+00   1.6019689e+00   1.6770063e+00
   2.0010005e+00   1.6592488e+00   1.7310037e+00
   2.0135068e+00   1.7126858e+00   1.7802976e+00
   2.0260130e+00   1.7618093e+00   1.8267522e+00
   2.0385193e+00   1.8041162e+00   1.8701487e+00
   2.0510255e+00   1.8479954e+00   1.9089983e+00
   2.0635318e+00   1.8853698e+00   1.9445126e+00
   2.0760380e+00   1.9227442e+00   1.9751841e+00
   2.0885443e+00   1.9569693e+00   2.0010127e+00
   2.1010505e+00   1.9889059e+00   2.0219985e+00
   2.1135568e+00   2.0050153e+00   2.0378488e+00
   2.1260630e+00   2.0216872e+00   2.0475649e+00
   2.1385693e+00   2.0331865e+00   2.0510853e+00
   2.1510755e+00   2.0370872e+00   2.0484101e+00
   2.1635818e+00   2.0320734e+00   2.0398809e+00
   2.1760880e+00   2.0259084e+00   2.0244552e+00
   2.1885943e+00   2.0168790e+00   2.0020012e+00
   2.2011006e+00   1.9972113e+00   1.9725939e+00
   2.2136068e+00   1.9653495e+00   1.9359989e+00
   2.2261131e+00   1.9334878e+00   1.8920133e+00
   2.2386193e+00   1.8878916e+00   1.8421978e+00
   2.2511256e+00   1.8590318e+00   1.7841166e+00
   2.2636318e+00   1.7983094e+00   1.7185305e+00
   2.2761381e+00   1.7375870e+00   1.6454395e+00
   2.2886443e+00   1.6685051e+00   1.5649009e+00
   2.3011506e+00   1.5910001e+00   1.4770826e+00
   2.3136568e+00   1.5134951e+00   1.3820023e+00
   2.3261631e+00   1.4200193e+00   1.2796601e+00
   2.3386693e+00   1.3192417e+00   1.1714442e+00
   2.3511756e+00   1.2082661e+00   1.0557081e+00
   2.3636818e+00   1.0972904e+00   9.3324800e-01
   2.3761881e+00   9.8174614e-01   8.0434988e-01
   2.3886943e+00   8.5861534e-01   6.6983734e-01
   2.4012006e+00   7.2620123e-01   5.2874532e-01
   2.4137069e+00   5.8884203e-01   3.8309378e-01
   2.4262131e+00   4.5148283e-01   2.3207072e-01
   2.4387194e+00   3.0472675e-01   7.5272478e-02
   2.4512256e+00   1.5111544e-01  -8.4393207e-02
   2.4637319e+00  -8.7012227e-04  -2.4722039e-01
   2.4762381e+00  -1.6479538e-01  -4.1373561e-01
   2.4887444e+00  -3.3121706e-01  -5.8222863e-01
   2.5012506e+00  -4.9763874e-01  -7.5287622e-01
   2.5137569e+00  -6.6601577e-01  -9.2567840e-01
   2.5262631e+00  -8.3703120e-01  -1.1006352e+00
   2.5387694e+00  -1.0087382e+00  -1.2776555e+00
   2.5512756e+00  -1.1840252e+00  -1.4525807e+00
   2.5637819e+00  -1.3580681e+00  -1.6256222e+00
   2.5762881e+00  -1.5277358e+00  -1.7982809e+00
   2.5887944e+00  -1.7021385e+00  -1.9702719e+00
   2.6013007e+00  -1.8708508e+00  -2.1400446e+00
   2.6138069e+00  -2.0380521e+00  -2.3060301e+00
   2.6263132e+00  -2.2089171e+00  -2.4678881e+00
   2.6388194e+00  -2.3715881e+00  -2.6256186e+00
   2.6513257e+00  -2.5322391e+00  -2.7792216e+00
   2.6638319e+00  -2.6877227e+00  -2.9271793e+00
   2.6763382e+00  -2.8401331e+00  -3.0695377e+00
   2.6888444e+00  -2.9843437e+00  -3.2057163e+00
   2.7013507e+00  -3.1171526e+00  -3.3352767e+00
   2.7138569e+00  -3.2499616e+00  -3.4571158e+00
   2.7263632e+00  -3.3731505e+00  -3.5712336e+00
   2.7388694e+00  -3.4849248e+00  -3.6786973e+00
   2.7513757e+00  -3.6042657e+00  -3.7763646e+00
   2.7638819e+00  -3.7105762e+00  -3.8651396e+00
   2.7763882e+00  -3.7946945e+00  -3.9451722e+00
   2.7888944e+00  -3.8848695e+00  -4.0158765e+00
   2.8014007e+00  -3.9611562e+00  -4.0767995e+00
   2.8139070e+00  -4.0235446e+00  -4.1278262e+00
   2.8264132e+00  -4.0821673e+00  -4.1689564e+00
   2.8389195e+00  -4.1232790e+00  -4.2001073e+00
   2.8514257e+00  -4.1609202e+00  -4.2209791e+00
   2.8639320e+00  -4.1841256e+00  -4.2317601e+00
   2.8764382e+00  -4.2012822e+00  -4.2324503e+00
   2.8889445e+00  -4.2090444e+00  -4.2230498e+00
   2.9014507e+00  -4.2003378e+00  -4.2037251e+00
   2.9139570e+00  -4.1854242e+00  -4.1746624e+00
   2.9264632e+00  -4.1616392e+00  -4.1362722e+00
   2.9389695e+00  -4.1210425e+00  -4.0883160e+00
   2.9514757e+00  -4.0732012e+00  -4.0308946e+00
   2.9639820e+00  -4.0209402e+00  -3.9644935e+00
   2.9764882e+00  -3.9534908e+00  -3.8887824e+00
   2.9889945e+00  -3.8844574e+00  -3.8049826e+00
   3.0015008e+00  -3.7981128e+00  -3.7130495e+00
   3.0140070e+00  -3.7037708e+00  -3.6137622e+00
   3.0265133e+00  -3.6039127e+00  -3.5061509e+00
   3.0390195e+00  -3.4972989e+00  -3.3922842e+00
   3.0515258e+00  -3.3838762e+00  -3.2723083e+00
   3.0640320e+00  -3.2618110e+00  -3.1462230e+00
   3.0765383e+00  -3.1321383e+00  -3.0140286e+00
   3.0890445e+00  -2.9971200e+00  -2.8769356e+00
   3.1015508e+00  -2.8594814e+00  -2.7345417e+00
   3.1140570e+00  -2.7082708e+00  -2.5885925e+00
   3.1265633e+00  -2.5650407e+00  -2.4379589e+00
   3.1390695e+00  -2.4050792e+00  -2.2833275e+00
   3.1515758e+00  -2.2451178e+00  -2.1261828e+00
   3.1640820e+00  -2.0827800e+00  -1.9665250e+00
   3.1765883e+00  -1.9176142e+00  -1.8031268e+00
   3.1890945e+00  -1.7503664e+00  -1.6385652e+00
   3.2016008e+00  -1.5807011e+00  -1.4716091e+00
   3.2141071e+00  -1.4080037e+00  -1.3035639e+00
   3.2266133e+00  -1.2339852e+00  -1.1338431e+00
   3.2391196e+00  -1.0589021e+00  -9.6351193e-01
   3.2516258e+00  -8.8259263e-01  -7.9257027e-01
   3.2641321e+00  -7.0566306e-01  -6.2101815e-01
   3.2766383e+00  -5.2836807e-01  -4.4885557e-01
   3.2891446e+00  -3.5150187e-01  -2.7687441e-01
   3.3016508e+00  -1.7392117e-01  -1.0485673e-01
   3.3141571e+00   3.1197587e-03   6.7142183e-02
   3.3266633e+00   1.7990665e-01   2.3897346e-01
   3.3391696e+00   3.5627467e-01   4.1049582e-01
   3.3516758e+00   5.3233678e-01   5.8185416e-01
   3.3641821e+00   7.0653922e-01   7.5287408e-01
   3.3766883e+00   8.8089581e-01   9.2355558e-01
   3.3891946e+00   1.0539890e+00   1.0938449e+00
   3.4017009e+00   1.2265747e+00   1.2638753e+00
   3.4142071e+00   1.3985889e+00   1.4336985e+00
   3.4267134e+00   1.5695045e+00   1.6032868e+00
   3.4392196e+00   1.7393765e+00   1.7727284e+00
   3.4517259e+00   1.9090486e+00   1.9420231e+00
   3.4642321e+00   2.0781551e+00   2.1114157e+00
   3.4767384e+00   2.2460275e+00   2.2808198e+00
   3.4892446e+00   2.4141816e+00   2.4503471e+00
   3.5017509e+00   2.5818700e+00   2.6199977e+00
   3.5142571e+00   2.7495584e+00   2.7897715e+00
   3.5267634e+00   2.9165213e+00   2.9600648e+00
   3.5392696e+00   3.0846741e+00   3.1300692e+00
   3.5517759e+00   3.2511967e+00   3.3007051e+00
   3.5642821e+00   3.4173273e+00   3.4716663e+00
   3.5767884e+00   3.5842227e+00   3.6430708e+00
   3.5892946e+00   3.7511180e+00   3.8147816e+00
   3.6018009e+00   3.9188335e+00   3.9867989e+00
   3.6143072e+00   4.0859921e+00   4.1591227e+00
   3.6268134e+00   4.2530380e+00   4.3317529e+00
   3.6393197e+00   4.4200164e+00   4.5049474e+00
   3.6518259e+00   4.5879811e+00   4.6776331e+00
   3.6643322e+00   4.7571193e+00   4.8499900e+00
   3.6768384e+00   4.9244470e+00   5.0224512e+00
   3.6893447e+00   5.0922441e+00   5.1946226e+00
   3.7018509e+00   5.2601024e+00   5.3668899e+00
   3.7143572e+00   5.4276529e+00   5.5382358e+00
   3.7268634e+00   5.5955979e+00   5.7086604e+00
   3.7393697e+00   5.7623481e+00   5.8781637e+00
   3.7518759e+00   5.9302406e+00   6.0467457e+00
   3.7643822e+00   6.0981331e+00   6.2144064e+00
   3.7768884e+00   6.2605949e+00   6.3811457e+00
   3.7893947e+00   6.4228124e+00   6.5456677e+00
   3.8019010e+00   6.5871178e+00   6.7085130e+00
   3.8144072e+00   6.7477224e+00   6.8697170e+00
   3.8269135e+00   6.9083270e+00   7.0284904e+00
   3.8394197e+00   7.0665259e+00   7.1848334e+00
   3.8519260e+00   7.2239851e+00   7.3387459e+00
   3.8644322e+00   7.3782658e+00   7.4902279e+00
   3.8769385e+00   7.5304132e+00   7.6392144e+00
   3.8894447e+00   7.6785108e+00   7.7856929e+00
   3.9019510e+00   7.8264883e+00   7.9288082e+00
   3.9144572e+00   7.9731274e+00   8.0690417e+00
   3.9269635e+00   8.1128896e+00   8.2063206e+00
   3.9394697e+00   8.2531959e+00   8.3404219e+00
   3.9519760e+00   8.3897951e+00   8.4713456e+00
   3.9644822e+00   8.5220845e+00   8.5989707e+00
   3.9769885e+00   8.6537759e+00   8.7233038e+00
   3.9894947e+00   8.7790689e+00   8.8445004e+00
   4.0020010e+00   8.8998844e+00   8.9622839e+00
   4.0145073e+00   9.0195759e+00   9.0768813e+00
   4.0270135e+00   9.1372458e+00   9.1882710e+00
   4.0395198e+00   9.2511737e+00   9.2964891e+00
   4.0520260e+00   9.3618994e+00   9.4014935e+00
   4.0645323e+00   9.4665089e+00   9.5035518e+00
   4.0770385e+00   9.5705805e+00   9.6025259e+00
   4.0895448e+00   9.6690687e+00   9.6986488e+00
   4.1020510e+00   9.7638747e+00   9.7919370e+00
   4.1145573e+00   9.8596370e+00   9.8823906e+00
   4.1270635e+00   9.9493716e+00   9.9700939e+00
   4.1395698e+00   1.0037150e+01   1.0055449e+01
   4.1520760e+00   1.0120204e+01   1.0138468e+01
   4.1645823e+00   1.0201273e+01   1.0219150e+01
   4.1770885e+00   1.0284013e+01   1.0297502e+01
   4.1895948e+00   1.0359004e+01   1.0373977e+01
   4.2021011e+00   1.0433994e+01   1.0448292e+01
   4.2146073e+00   1.0506519e+01   1.0520624e+01
   4.2271136e+00   1.0577981e+01   1.0591236e+01
   4.2396198e+00   1.0644976e+01   1.0659840e+01
   4.2521261e+00   1.0711182e+01   1.0726946e+01
   4.2646323e+00   1.0775537e+01   1.0792393e+01
   4.2771386e+00   1.0839585e+01   1.0856246e+01
   4.2896448e+00   1.0899727e+01   1.0918652e+01
   4.3021511e+00   1.0958686e+01   1.0979506e+01
   4.3146573e+00   1.1016667e+01   1.1038942e+01
   4.3271636e+00   1.1073363e+01   1.1097030e+01
   4.3396698e+00   1.1129301e+01   1.1153769e+01
   4.3521761e+00   1.1184375e+01   1.1209159e+01
   4.3646823e+00   1.1237978e+01   1.1263236e+01
   4.3771886e+00   1.1289826e+01   1.1316072e+01
   4.3896948e+00   1.1341211e+01   1.1367484e+01
   4.4022011e+00   1.1390208e+01   1.1417575e+01
   4.4147074e+00   1.1438047e+01   1.1466375e+01
   4.4272136e+00   1.1486452e+01   1.1513843e+01
   4.4397199e+00   1.1532189e+01   1.1559915e+01
   4.4522261e+00   1.1577711e+01   1.1604780e+01
   4.4647324e+00   1.1622034e+01   1.1648149e+01
   4.4772386e+00   1.1665298e+01   1.1690158e+01
   4.4897449e+00   1.1706600e+01   1.1730665e+01
   4.5022511e+00   1.1746510e+01   1.1769703e+01
   4.5147574e+00   1.1785076e+01   1.1807263e+01
   4.5272636e+00   1.1821885e+01   1.1843345e+01
   4.5397699e+00   1.1857603e+01   1.1877950e+01
   4.5522761e+00   1.1891168e+01   1.1911163e+01
   4.5647824e+00   1.1925179e+01   1.1942737e+01
   4.5772886e+00   1.1958067e+01   1.1972819e+01
   4.5897949e+00   1.1987046e+01   1.2001407e+01
   4.6023012e+00   1.2014844e+01   1.2028466e+01
   4.6148074e+00   1.2043200e+01   1.2053910e+01
   4.6273137e+00   1.2068149e+01   1.2077891e+01
   4.6398199e+00   1.2092067e+01   1.2100400e+01
   4.6523262e+00   1.2114468e+01   1.2121439e+01
   4.6648324e+00   1.2134655e+01   1.2141006e+01
   4.6773387e+00   1.2154232e+01   1.2159119e+01
   4.6898449e+00   1.2171976e+01   1.2175897e+01
   4.7023512e+00   1.2189033e+01   1.2191374e+01
   4.7148574e+00   1.2203494e+01   1.2205478e+01
   4.7273637e+00   1.2215843e+01   1.2218390e+01
   4.7398699e+00   1.2227958e+01   1.2230110e+01
   4.7523762e+00   1.2238664e+01   1.2240639e+01
   4.7648824e+00   1.2248360e+01   1.2250214e+01
   4.7773887e+00   1.2257638e+01   1.2258664e+01
   4.7898949e+00   1.2264651e+01   1.2266345e+01
   4.8024012e+00   1.2271727e+01   1.2272924e+01
   4.8149075e+00   1.2277847e+01   1.2278869e+01
   4.8274137e+00   1.2282801e+01   1.2283815e+01
   4.8399200e+00   1.2286748e+01   1.2288161e+01
   4.8524262e+00   1.2290580e+01   1.2291906e+01
   4.8649325e+00   1.2293130e+01   1.2295051e+01
   4.8774387e+00   1.2295459e+01   1.2297595e+01
   4.8899450e+00   1.2296690e+01   1.2299863e+01
   4.9024512e+00   1.2298713e+01   1.2301765e+01
   4.9149575e+00   1.2301113e+01   1.2303288e+01
   4.9274637e+00   1.2301462e+01   1.2304444e+01
   4.9399700e+00   1.2301806e+01   1.2305419e+01
   4.9524762e+00   1.2302149e+01   1.2306212e+01
   4.9649825e+00   1.2302689e+01   1.2306637e+01
   4.9774887e+00   1.2302782e+01   1.2306992e+01
   4.9899950e+00   1.2302876e+01   1.2307186e+01

